From Dragondoom to Dragonstar: Side-channel Attacks and Formally Verified Implementation of WPA3 Dragonfly Handshake

It is universally acknowledged that Wi-Fi communications are important to secure. Thus, the Wi-Fi Alliance published WPA3 in 2018 with a distinctive security feature: it leverages a Password-Authenticated Key Exchange (PAKE) protocol to protect users' passwords from offline dictionary attacks. Unfortunately, soon after its release, several attacks were reported against its implementations, in response to which the protocol was updated in a best-effort manner. In this paper, we show that the proposed mitigations are not enough, especially for a complex protocol to implement even for savvy developers. Indeed, we present **Dragondoom**, a collection of side-channel vulnerabilities of varying strength allowing attackers to recover users' passwords in widely deployed Wi-Fi daemons, such as hostap in its default settings. Our findings target both password conversion methods, namely the default probabilistic hunting-and-pecking and its newly standardized deterministic alternative based on SSWU. We successfully exploit our leakage in practice through microarchitectural mechanisms, and overcome the limited spatial resolution of Flush+Reload. Our attacks outperform previous works in terms of required measurements. Then, driven by the need to end the spiral of patch-and-hack in Dragonfly implementations, we propose **Dragonstar**, an implementation of Dragonfly leveraging a formally verified implementation of the underlying mathematical operations, thereby removing all the related leakage vector. Our implementation relies on HACL*, a formally verified crypto library guaranteeing secret-independence. We design Dragonstar, so that its integration within hostap requires minimal modifications to the existing project. Our experiments show that the performance of HACL*-based hostap is comparable to OpenSSL-based, implying that Dragonstar is both efficient and proved to be leakage-free.

==> resources/tikz/data/attack_sample-diff_parity-0a44e248f1b4_E2AA67DDF6DA_190807gustavo.dat <==
     1	274 74 
     2	282 282 
     3	280 276 
     4	270 282 
     5	272 278 
     6	272 74 
     7	272 284 
     8	270 310 
     9	270 78 
    10	272 72 
    11	324 76 
    12	276 278 
    13	270 280 
    14	272 278 
    15	274 280 
    16	274 72 
    17	274 80 
    18	274 76 
    19	268 74 
    20	272 282 
    21	272 280 
    22	282 286 
    23	268 278 
    24	338 270 
    25	264 70 
    26	264 78 
    27	272 276 
    28	322 284 
    29	272 280 
    30	276 72 
    31	272 280 
    32	274 280 
    33	270 318 
    34	460 284 
    35	406 74 
    36	276 82 
    37	248 282 
    38	254 260 
    39	278 282 
    40	274 444 
    41	280 280 
    42	276 278 
    43	114 254 
    44	250 280 
    45	274 280 
    46	256 278 
    47	274 276 
    48	274 280 
    49	400 260 
    50	278 286 
    51	250 280 
    52	272 280 
    53	272 280 
    54	278 280 
    55	270 310 
    56	276 282 
    57	274 278 
    58	270 374 
    59	280 280 
    60	276 282 
    61	272 276 
    62	248 280 
    63	266 442 
    64	272 282 
    65	274 284 
    66	298 280 
    67	270 278 
    68	256 296 
    69	270 274 
    70	266 278 
    71	312 296 
    72	272 278 
    73	272 276 
    74	272 274 
    75	274 276 
    76	274 272 
    77	274 280 
    78	272 274 
    79	272 280 
    80	268 278 
    81	274 278 
    82	270 778 
    83	270 276 
    84	268 284 
    85	270 276 
    86	270 284 
    87	278 334 
    88	268 284 
    89	272 276 
    90	272 280 
    91	274 280 
    92	342 424 
    93	276 504 
    94	270 278 
    95	272 292 
    96	314 352 
    97	270 278 
    98	270 352 
    99	266 280 
   100	270 278 
   101	274 278 
   102	272 276 
   103	266 282 
   104	272 278 
   105	272 268 
   106	272 282 
   107	270 280 
   108	270 280 
   109	272 278 
   110	272 278 
   111	446 274 
   112	346 370 
   113	266 282 
   114	272 278 
   115	390 286 
   116	320 716 
   117	278 284 
   118	274 282 
   119	272 288 
   120	272 284 
   121	272 284 
   122	572 280 
   123	270 286 
   124	270 306 
   125	272 282 
   126	268 442 
   127	270 276 
   128	276 282 
   129	266 274 
   130	272 274 
   131	270 280 
   132	272 274 
   133	272 280 
   134	272 278 
   135	272 282 
   136	280 278 
   137	268 272 
   138	278 276 
   139	272 280 
   140	270 282 
   141	272 284 
   142	274 284 
   143	274 278 
   144	268 548 
   145	272 280 
   146	270 282 
   147	266 278 
   148	268 276 
   149	270 276 
   150	274 640 
   151	276 368 
   152	276 278 
   153	268 284 
   154	270 278 
   155	268 272 
   156	780 286 
   157	268 276 
   158	276 282 
   159	268 274 
   160	276 274 
   161	276 588 
   162	270 284 
   163	278 278 
   164	274 280 
   165	266 274 
   166	402 272 
   167	676 276 
   168	270 278 
   169	276 280 
   170	284 276 
   171	268 284 
   172	402 672 
   173	278 282 
   174	280 284 
   175	270 282 
   176	276 282 
   177	270 280 
   178	274 278 
   179	270 280 
   180	272 284 
   181	270 284 
   182	272 326 
   183	312 282 
   184	268 276 
   185	276 284 
   186	272 278 
   187	270 274 
   188	270 280 
   189	266 276 
   190	334 282 
   191	276 282 
   192	278 278 
   193	408 278 
   194	270 282 
   195	290 280 
   196	268 278 
   197	272 276 
   198	266 280 
   199	270 278 
   200	268 276 
   201	786 280 
   202	276 282 
   203	268 280 
   204	272 278 
   205	274 368 
   206	270 276 
   207	268 280 
   208	268 278 
   209	270 278 
   210	274 338 
   211	274 276 
   212	364 278 
   213	268 392 
   214	268 276 
   215	274 276 
   216	268 276 
   217	278 276 
   218	276 278 
   219	272 284 
   220	272 276 
   221	272 412 
   222	272 284 
   223	274 276 
   224	270 282 
   225	274 284 
   226	274 278 
   227	274 284 
   228	270 366 
   229	266 280 
   230	276 694 
   231	278 276 
   232	274 282 
   233	276 278 
   234	272 284 
   235	272 282 
   236	744 282 
   237	278 288 
   238	274 294 
   239	266 284 
   240	270 276 
   241	280 278 
   242	282 276 
   243	268 276 
   244	274 282 
   245	282 278 
   246	272 280 
   247	274 782 
   248	270 270 
   249	314 278 
   250	272 276 
   251	274 278 
   252	266 272 
   253	266 282 
   254	272 280 
   255	268 278 
   256	280 274 
   257	274 284 
   258	658 284 
   259	268 280 
   260	274 282 
   261	274 280 
   262	374 282 
   263	268 462 
   264	274 282 
   265	272 272 
   266	272 282 
   267	274 282 
   268	264 280 
   269	278 354 
   270	270 280 
   271	278 278 
   272	272 278 
   273	270 370 
   274	350 282 
   275	268 276 
   276	274 278 
   277	270 280 
   278	276 282 
   279	274 352 
   280	268 360 
   281	278 280 
   282	268 280 
   283	274 280 
   284	266 276 
   285	274 278 
   286	276 298 
   287	274 280 
   288	274 274 
   289	270 272 
   290	272 282 
   291	282 278 
   292	268 768 
   293	276 274 
   294	272 282 
   295	276 282 
   296	282 280 
   297	272 282 
   298	598 282 
   299	274 278 
   300	278 282 
   301	304 270 
   302	272 276 
   303	308 278 
   304	518 280 
   305	272 280 
   306	274 278 
   307	278 282 
   308	272 278 
   309	270 280 
   310	276 284 
   311	278 318 
   312	272 282 
   313	274 276 
   314	274 280 
   315	270 280 
   316	290 280 
   317	272 284 
   318	270 282 
   319	280 276 
   320	270 280 
   321	312 282 
   322	270 280 
   323	276 280 
   324	278 278 
   325	274 292 
   326	272 282 
   327	272 754 
   328	268 278 
   329	286 280 
   330	280 280 
   331	278 278 
   332	276 278 
   333	580 276 
   334	276 278 
   335	278 282 
   336	276 290 
   337	274 284 
   338	268 362 
   339	272 284 
   340	274 282 
   341	268 278 
   342	268 280 
   343	268 276 
   344	266 544 
   345	272 286 
   346	270 280 
   347	270 280 
   348	300 306 
   349	266 272 
   350	524 280 
   351	270 278 
   352	274 294 
   353	272 282 
   354	274 278 
   355	272 278 
   356	276 276 
   357	270 276 
   358	280 284 
   359	278 408 
   360	344 276 
   361	266 638 
   362	270 282 
   363	274 284 
   364	276 280 
   365	276 284 
   366	270 280 
   367	438 284 
   368	270 280 
   369	272 278 
   370	274 284 
   371	274 272 
   372	272 370 
   373	298 278 
   374	270 282 
   375	268 288 
   376	282 274 
   377	272 276 
   378	276 708 
   379	268 280 
   380	270 280 
   381	268 280 
   382	272 280 
   383	268 280 
   384	268 276 
   385	266 276 
   386	272 280 
   387	274 278 
   388	272 272 
   389	280 510 
   390	272 278 
   391	274 276 
   392	272 280 
   393	274 278 
   394	272 284 
   395	748 276 
   396	270 274 
   397	278 284 
   398	274 282 
   399	432 278 
   400	528 280 
   401	280 284 
   402	272 284 
   403	276 282 
   404	270 358 
   405	274 282 
   406	542 284 
   407	276 272 
   408	276 300 
   409	272 282 
   410	274 274 
   411	268 278 
   412	274 276 
   413	276 278 
   414	420 364 
   415	278 274 
   416	388 278 
   417	278 426 
   418	274 276 
   419	272 280 
   420	278 284 
   421	274 316 
   422	270 280 
   423	272 356 
   424	268 384 
   425	278 282 
   426	280 376 
   427	264 278 
   428	270 282 
   429	554 280 
   430	270 282 
   431	266 272 
   432	268 280 
   433	272 278 
   434	270 748 
   435	276 272 
   436	272 294 
   437	266 278 
   438	272 286 
   439	276 284 
   440	484 284 
   441	270 304 
   442	274 276 
   443	272 280 
   444	276 280 
   445	764 276 
   446	268 278 
   447	278 276 
   448	270 278 
   449	272 280 
   450	276 302 
   451	326 278 
   452	272 276 
   453	274 284 
   454	272 274 
   455	270 284 
   456	272 390 
   457	272 280 
   458	272 280 
   459	276 278 
   460	274 284 
   461	270 284 
   462	708 280 
   463	272 280 
   464	272 280 
   465	268 278 
   466	280 282 
   467	414 318 
   468	270 278 
   469	274 278 
   470	276 280 
   471	270 282 
   472	276 284 
   473	356 274 
   474	280 274 
   475	270 278 
   476	270 280 
   477	266 278 
   478	268 280 
   479	556 274 
   480	268 284 
   481	266 276 
   482	274 280 
   483	268 280 
   484	264 278 
   485	268 278 
   486	278 276 
   487	272 284 
   488	274 314 
   489	270 278 
   490	268 270 
   491	414 278 
   492	268 280 
   493	272 282 
   494	272 280 
   495	276 282 
   496	274 280 
   497	402 284 
   498	272 280 
   499	274 278 
   500	276 284 
   501	268 342 
   502	272 280 
   503	272 286 
   504	272 282 
   505	278 278 
   506	270 282 
   507	280 280 
   508	274 276 
   509	264 282 
   510	276 276 
   511	270 276 
   512	270 424 
   513	274 282 
   514	264 314 
   515	270 274 
   516	266 282 
   517	268 288 
   518	276 280 
   519	272 284 
   520	582 280 
   521	270 274 
   522	274 274 
   523	266 282 
   524	268 276 
   525	272 276 
   526	278 282 
   527	276 278 
   528	384 284 
   529	280 270 
   530	276 276 
   531	264 770 
   532	276 278 
   533	268 282 
   534	280 282 
   535	270 276 
   536	270 282 
   537	610 282 
   538	392 278 
   539	276 280 
   540	274 280 
   541	298 280 
   542	772 280 
   543	276 276 
   544	270 278 
   545	270 282 
   546	270 276 
   547	274 280 
   548	272 284 
   549	272 278 
   550	354 272 
   551	272 284 
   552	352 278 
   553	268 648 
   554	270 280 
   555	266 280 
   556	314 278 
   557	284 278 
   558	270 276 
   559	274 274 
   560	274 276 
   561	278 284 
   562	270 282 
   563	272 280 
   564	272 274 
   565	272 284 
   566	268 280 
   567	266 286 
   568	272 282 
   569	270 290 
   570	268 282 
   571	384 282 
   572	274 280 
   573	270 278 
   574	268 286 
   575	378 272 
   576	280 268 
   577	272 276 
   578	268 278 
   579	322 284 
   580	274 284 
   581	274 282 
   582	330 496 
   583	278 274 
   584	272 270 
   585	276 282 
   586	272 282 
   587	274 272 
   588	874 280 
   589	272 278 
   590	266 280 
   591	272 284 
   592	282 286 
   593	266 280 
   594	274 282 
   595	274 364 
   596	274 278 
   597	272 282 
   598	268 278 
   599	272 278 
   600	282 278 
   601	278 284 
   602	276 280 
   603	274 282 
   604	278 280 
   605	278 278 
   606	332 278 
   607	280 282 
   608	274 274 
   609	270 276 
   610	264 274 
   611	272 286 
   612	270 282 
   613	272 276 
   614	282 278 
   615	276 278 
   616	276 272 
   617	272 768 
   618	274 274 
   619	300 274 
   620	266 284 
   621	264 278 
   622	278 280 
   623	274 278 
   624	274 278 
   625	262 276 
   626	278 308 
   627	266 272 
   628	274 578 
   629	274 284 
   630	268 282 
   631	272 278 
   632	274 278 
   633	270 280 
   634	268 358 
   635	270 280 
   636	272 280 
   637	376 272 
   638	420 278 
   639	366 370 
   640	276 280 
   641	270 280 
   642	276 280 
   643	272 280 
   644	272 280 
   645	266 324 
   646	276 280 
   647	268 278 
   648	270 278 
   649	270 282 
   650	402 282 
   651	278 274 
   652	278 282 
   653	272 282 
   654	270 282 
   655	272 280 
   656	272 274 
   657	434 276 
   658	272 280 
   659	274 276 
   660	268 276 
   661	272 278 
   662	274 276 
   663	458 278 
   664	276 286 
   665	274 278 
   666	266 278 
   667	266 284 
   668	272 300 
   669	270 284 
   670	272 278 
   671	266 274 
   672	266 282 
   673	274 278 
   674	266 282 
   675	296 284 
   676	266 278 
   677	386 284 
   678	324 282 
   679	268 278 
   680	302 282 
   681	272 278 
   682	278 278 
   683	272 298 
   684	276 286 
   685	272 278 
   686	278 280 
   687	274 280 
   688	298 284 
   689	280 282 
   690	272 276 
   691	276 282 
   692	274 278 
   693	570 282 
   694	276 280 
   695	274 278 
   696	274 282 
   697	392 284 
   698	338 432 
   699	278 278 
   700	270 284 
   701	274 280 
   702	276 280 
   703	272 282 
   704	274 582 
   705	280 280 
   706	262 434 
   707	270 274 
   708	272 280 
   709	268 278 
   710	304 284 
   711	268 284 
   712	272 282 
   713	272 280 
   714	274 278 
   715	274 282 
   716	268 280 
   717	274 282 
   718	274 278 
   719	272 296 
   720	314 358 
   721	268 772 
   722	270 280 
   723	268 278 
   724	274 282 
   725	274 276 
   726	280 278 
   727	544 280 
   728	272 282 
   729	274 280 
   730	270 282 
   731	272 280 
   732	272 692 
   733	272 278 
   734	272 292 
   735	274 280 
   736	268 278 
   737	270 284 
   738	266 280 
   739	270 282 
   740	268 276 
   741	276 282 
   742	274 276 
   743	278 298 
   744	274 282 
   745	272 274 
   746	272 286 
   747	286 276 
   748	388 272 
   749	266 524 
   750	426 404 
   751	276 278 
   752	272 280 
   753	270 274 
   754	268 272 
   755	274 276 
   756	276 274 
   757	266 282 
   758	268 284 
   759	272 280 
   760	276 280 
   761	622 276 
   762	276 276 
   763	276 280 
   764	274 286 
   765	276 290 
   766	270 276 
   767	328 272 
   768	274 284 
   769	278 316 
   770	268 284 
   771	272 278 
   772	272 294 
   773	534 282 
   774	276 280 
   775	276 316 
   776	276 280 
   777	270 284 
   778	272 778 
   779	270 286 
   780	274 284 
   781	270 374 
   782	282 278 
   783	264 436 
   784	272 288 
   785	270 276 
   786	266 274 
   787	276 282 
   788	278 276 
   789	442 276 
   790	276 278 
   791	274 284 
   792	274 276 
   793	282 278 
   794	272 278 
   795	524 274 
   796	350 276 
   797	272 282 
   798	272 276 
   799	268 280 
   800	264 280 
   801	272 274 
   802	270 278 
   803	366 310 
   804	270 280 
   805	266 276 
   806	274 732 
   807	272 280 
   808	272 274 
   809	266 282 
   810	272 280 
   811	274 278 
   812	274 278 
   813	270 282 
   814	274 286 
   815	274 278 
   816	272 320 
   817	272 648 
   818	268 284 
   819	268 278 
   820	268 280 
   821	278 280 
   822	268 282 
   823	298 276 
   824	328 284 
   825	276 284 
   826	274 284 
   827	274 274 
   828	362 282 
   829	274 278 
   830	270 278 
   831	318 300 
   832	278 274 
   833	276 284 
   834	270 654 
   835	274 280 
   836	274 280 
   837	264 282 
   838	278 280 
   839	266 280 
   840	572 274 
   841	270 280 
   842	272 274 
   843	280 282 
   844	276 276 
   845	266 640 
   846	268 278 
   847	274 280 
   848	272 286 
   849	270 278 
   850	270 280 
   851	698 278 
   852	266 278 
   853	266 278 
   854	272 274 
   855	268 280 
   856	286 274 
   857	274 280 
   858	274 290 
   859	274 272 
   860	274 282 
   861	266 280 
   862	270 280 
   863	412 280 
   864	276 282 
   865	266 280 
   866	270 282 
   867	272 280 
   868	268 380 
   869	330 280 
   870	270 284 
   871	276 272 
   872	278 282 
   873	428 276 
   874	278 280 
   875	420 282 
   876	272 282 
   877	270 282 
   878	278 278 
   879	272 332 
   880	274 280 
   881	358 284 
   882	276 276 
   883	272 278 
   884	274 364 
   885	272 394 
   886	270 784 
   887	270 278 
   888	272 278 
   889	266 280 
   890	410 272 
   891	276 282 
   892	624 274 
   893	274 358 
   894	272 280 
   895	274 278 
   896	272 276 
   897	698 278 
   898	272 278 
   899	270 282 
   900	274 280 
   901	276 280 
   902	288 288 
   903	274 278 
   904	274 282 
   905	272 280 
   906	272 284 
   907	272 278 
   908	272 470 
   909	268 326 
   910	272 278 
   911	272 280 
   912	272 280 
   913	274 280 
   914	272 460 
   915	266 278 
   916	274 278 
   917	274 278 
   918	270 280 
   919	268 282 
   920	364 272 
   921	270 278 
   922	278 280 
   923	318 280 
   924	272 276 
   925	274 280 
   926	278 300 
   927	274 278 
   928	276 284 
   929	274 282 
   930	276 308 
   931	280 280 
   932	274 286 
   933	268 284 
   934	274 272 
   935	272 280 
   936	266 280 
   937	264 284 
   938	272 272 
   939	272 282 
   940	268 278 
   941	268 282 
   942	270 278 
   943	276 274 
   944	270 278 
   945	272 282 
   946	276 274 
   947	274 274 
   948	254 278 
   949	682 280 
   950	270 286 
   951	274 280 
   952	274 284 
   953	276 276 
   954	270 274 
   955	304 248 
   956	270 280 
   957	272 280 
   958	274 282 
   959	274 284 
   960	270 280 
   961	270 280 
   962	278 284 
   963	272 282 
   964	270 288 
   965	274 278 
   966	268 284 
   967	560 284 
   968	270 282 
   969	270 280 
   970	268 282 
   971	268 282 
   972	278 284 
   973	368 272 
   974	278 276 
   975	282 282 
   976	274 278 
   977	270 274 
   978	268 284 
   979	666 280 
   980	274 280 
   981	270 278 
   982	278 282 
   983	270 284 
   984	276 274 
   985	278 282 
   986	274 276 
   987	278 282 
   988	270 276 
   989	268 280 
   990	268 280 
   991	570 282 
   992	272 280 
   993	274 280 
   994	274 276 
   995	272 280 
   996	270 276 
   997	74 278 
   998	266 278 
   999	276 278 
  1000	278 278 
  1001	268 276 
  1002	274 202 
  1003	280 206 
  1004	270 282 
  1005	264 212 
  1006	274 272 
  1007	272 274 
  1008	268 74 
  1009	272 78 
  1010	272 76 
  1011	272 280 
  1012	274 288 
  1013	272 284 
  1014	268 74 
  1015	272 94 
  1016	278 74 
  1017	272 78 
  1018	288 74 
  1019	276 74 
  1020	274 74 
  1021	274 278 
  1022	276 274 
  1023	272 282 
  1024	272 74 
  1025	268 274 
  1026	278 278 
  1027	276 280 
  1028	270 78 
  1029	680 276 
  1030	282 278 
  1031	274 256 
  1032	270 250 
  1033	258 284 
  1034	272 284 
  1035	266 284 
  1036	274 282 
  1037	276 280 
  1038	270 284 
  1039	274 274 
  1040	270 280 
  1041	558 282 
  1042	270 274 
  1043	270 284 
  1044	268 278 
  1045	272 286 
  1046	272 282 
  1047	534 280 
  1048	304 280 
  1049	250 268 
  1050	246 286 
  1051	248 274 
  1052	270 262 
  1053	700 274 
  1054	270 258 
  1055	276 280 
  1056	272 284 
  1057	306 274 
  1058	274 280 
  1059	272 276 
  1060	272 278 
  1061	274 272 
  1062	270 278 
  1063	274 276 
  1064	276 280 
  1065	396 284 
  1066	280 282 
  1067	278 280 
  1068	276 258 
  1069	272 284 
  1070	276 276 
  1071	574 278 
  1072	266 276 
  1073	272 282 
  1074	270 286 
  1075	272 282 
  1076	268 284 
  1077	536 274 
  1078	274 282 
  1079	274 290 
  1080	276 276 
  1081	276 280 
  1082	282 276 
  1083	480 274 
  1084	276 280 
  1085	276 274 
  1086	270 280 
  1087	270 282 
  1088	272 272 
  1089	428 280 
  1090	278 278 
  1091	270 280 
  1092	272 284 
  1093	276 280 
  1094	278 282 
  1095	594 282 
  1096	272 282 
  1097	268 278 
  1098	266 282 
  1099	276 276 
  1100	274 282 
  1101	538 284 
  1102	270 278 
  1103	272 278 
  1104	274 280 
  1105	280 284 
  1106	274 282 
  1107	478 282 
  1108	270 280 
  1109	280 282 
  1110	270 282 
  1111	278 280 
  1112	280 284 
  1113	464 278 
  1114	272 278 
  1115	274 282 
  1116	276 284 
  1117	278 276 
  1118	280 276 
  1119	596 274 
  1120	268 280 
  1121	276 280 
  1122	272 278 
  1123	274 280 
  1124	270 284 
  1125	354 278 
  1126	272 282 
  1127	264 274 
  1128	278 276 
  1129	270 280 
  1130	280 280 
  1131	562 284 
  1132	272 278 
  1133	270 278 
  1134	274 276 
  1135	272 282 
  1136	280 276 
  1137	492 284 
  1138	268 280 
  1139	276 278 
  1140	272 278 
  1141	266 280 
  1142	280 282 
  1143	426 280 
  1144	272 286 
  1145	276 282 
  1146	274 280 
  1147	266 276 
  1148	270 284 
  1149	568 278 
  1150	276 280 
  1151	276 280 
  1152	276 278 
  1153	272 280 
  1154	266 274 
  1155	526 278 
  1156	272 278 
  1157	278 278 
  1158	274 282 
  1159	270 280 
  1160	274 278 
  1161	466 274 
  1162	270 286 
  1163	278 282 
  1164	266 278 
  1165	270 278 
  1166	282 282 
  1167	642 282 
  1168	268 278 
  1169	274 276 
  1170	272 278 
  1171	278 282 
  1172	272 274 
  1173	528 288 
  1174	274 278 
  1175	282 280 
  1176	272 282 
  1177	268 280 
  1178	274 278 
  1179	530 274 
  1180	268 280 
  1181	274 278 
  1182	274 278 
  1183	264 280 
  1184	272 282 
  1185	486 280 
  1186	274 280 
  1187	270 276 
  1188	272 278 
  1189	268 280 
  1190	272 280 
  1191	562 284 
  1192	270 278 
  1193	274 280 
  1194	272 282 
  1195	264 282 
  1196	272 282 
  1197	584 280 
  1198	274 282 
  1199	272 280 
  1200	276 276 
  1201	270 284 
  1202	276 278 
  1203	510 282 
  1204	272 282 
  1205	272 280 
  1206	278 276 
  1207	274 286 
  1208	272 280 
  1209	502 298 
  1210	278 282 
  1211	274 286 
  1212	270 274 
  1213	268 280 
  1214	274 418 
  1215	272 280 
  1216	274 284 
  1217	272 280 
  1218	270 282 
  1219	274 278 
  1220	276 280 
  1221	270 292 
  1222	274 284 
  1223	270 280 
  1224	274 282 
  1225	276 280 
  1226	272 670 
  1227	268 258 
  1228	286 276 
  1229	270 278 
  1230	270 274 
  1231	274 274 
  1232	260 386 
  1233	270 276 
  1234	280 290 
  1235	278 280 
  1236	272 274 
  1237	272 284 
  1238	270 532 
  1239	272 280 
  1240	274 274 
  1241	274 284 
  1242	272 280 
  1243	270 262 
  1244	346 300 
  1245	250 284 
  1246	254 250 
  1247	252 280 
  1248	382 312 
  1249	274 284 
  1250	274 462 
  1251	248 280 
  1252	272 278 
  1253	278 280 
  1254	276 276 
  1255	276 278 
  1256	276 640 
  1257	274 280 
  1258	274 264 
  1259	274 282 
  1260	272 284 
  1261	278 280 
  1262	670 284 
  1263	274 264 
  1264	270 258 
  1265	314 284 
  1266	274 254 
  1267	280 258 
  1268	768 260 
  1269	272 256 
  1270	278 282 
  1271	276 280 
  1272	270 282 
  1273	272 288 
  1274	246 258 
  1275	270 276 
  1276	246 280 
  1277	276 280 
  1278	276 274 
  1279	314 330 
  1280	754 372 
  1281	252 274 
  1282	274 276 
  1283	278 278 
  1284	274 284 
  1285	272 278 
  1286	272 278 
  1287	250 254 
  1288	288 282 
  1289	268 276 
  1290	276 258 
  1291	272 280 
  1292	458 278 
  1293	274 286 
  1294	254 264 
  1295	252 282 
  1296	274 282 
  1297	272 284 
  1298	778 280 
  1299	304 286 
  1300	276 280 
  1301	272 280 
  1302	278 282 
  1303	274 274 
  1304	476 260 
  1305	262 262 
  1306	310 284 
  1307	276 260 
  1308	270 260 
  1309	274 260 
  1310	792 296 
  1311	252 286 
  1312	274 278 
  1313	274 288 
  1314	268 282 
  1315	270 278 
  1316	290 274 
  1317	260 280 
  1318	274 272 
  1319	270 282 
  1320	276 460 
  1321	276 282 
  1322	406 266 
  1323	248 308 
  1324	252 254 
  1325	262 278 
  1326	268 266 
  1327	350 284 
  1328	298 260 
  1329	272 258 
  1330	270 286 
  1331	260 312 
  1332	272 278 
  1333	272 286 
  1334	274 396 
  1335	272 274 
  1336	268 276 
  1337	272 282 
  1338	274 284 
  1339	276 280 
  1340	274 562 
  1341	270 276 
  1342	272 330 
  1343	254 268 
  1344	266 284 
  1345	272 276 
  1346	270 660 
  1347	288 282 
  1348	276 256 
  1349	270 284 
  1350	254 260 
  1351	258 262 
  1352	274 308 
  1353	284 256 
  1354	306 264 
  1355	352 460 
  1356	254 278 
  1357	276 278 
  1358	274 254 
  1359	278 728 
  1360	268 262 
  1361	258 260 
  1362	272 274 
  1363	306 264 
  1364	256 262 
  1365	242 258 
  1366	274 258 
  1367	250 250 
  1368	254 260 
  1369	306 270 
  1370	306 260 
  1371	294 314 
  1372	616 264 
  1373	252 406 
  1374	272 278 
  1375	274 308 
  1376	690 278 
  1377	276 310 
  1378	300 258 
  1379	254 276 
  1380	256 248 
  1381	254 268 
  1382	252 576 
  1383	256 256 
  1384	258 284 
  1385	272 310 
  1386	312 300 
  1387	274 294 
  1388	496 256 
  1389	248 292 
  1390	306 324 
  1391	278 412 
  1392	278 292 
  1393	270 280 
  1394	286 290 
  1395	250 280 
  1396	272 276 
  1397	248 304 
  1398	272 282 
  1399	276 288 
  1400	380 288 
  1401	274 280 
  1402	270 276 
  1403	270 282 
  1404	274 280 
  1405	272 284 
  1406	584 284 
  1407	270 254 
  1408	270 282 
  1409	274 258 
  1410	278 276 
  1411	268 278 
  1412	564 276 
  1413	280 282 
  1414	280 276 
  1415	274 280 
  1416	274 274 
  1417	280 278 
  1418	464 280 
  1419	278 282 
  1420	270 280 
  1421	270 278 
  1422	274 276 
  1423	268 282 
  1424	424 65535 
  1425	282 278 
  1426	274 274 
  1427	274 274 
  1428	274 278 
  1429	270 280 
  1430	272 280 
  1431	272 280 
  1432	288 280 
  1433	272 280 
  1434	270 722 
  1435	276 280 
  1436	274 278 
  1437	274 280 
  1438	274 284 
  1439	268 278 
  1440	272 508 
  1441	272 274 
  1442	276 280 
  1443	272 278 
  1444	254 276 
  1445	244 256 
  1446	276 414 
  1447	276 276 
  1448	270 274 
  1449	272 282 
  1450	392 280 
  1451	274 280 
  1452	252 316 
  1453	500 288 
  1454	276 250 
  1455	270 288 
  1456	268 278 
  1457	274 278 
  1458	274 398 
  1459	296 260 
  1460	272 252 
  1461	282 266 
  1462	250 254 
  1463	298 274 
  1464	304 304 
  1465	734 380 
  1466	254 284 
  1467	274 260 
  1468	306 254 
  1469	256 252 
  1470	254 260 
  1471	274 266 
  1472	272 278 
  1473	270 272 
  1474	266 286 
  1475	272 272 
  1476	694 280 
  1477	282 274 
  1478	276 278 
  1479	272 278 
  1480	274 278 
  1481	268 282 
  1482	432 280 
  1483	252 258 
  1484	274 282 
  1485	402 260 
  1486	310 294 
  1487	272 260 
  1488	304 268 
  1489	300 262 
  1490	272 316 
  1491	264 276 
  1492	252 308 
  1493	260 254 
  1494	752 268 
  1495	348 262 
  1496	268 304 
  1497	292 258 
  1498	274 386 
  1499	278 268 
  1500	524 402 
  1501	316 282 
  1502	434 268 
  1503	276 270 
  1504	248 256 
  1505	300 604 
  1506	278 280 
  1507	268 280 
  1508	270 280 
  1509	258 254 
  1510	276 258 
  1511	274 350 
  1512	274 274 
  1513	250 284 
  1514	272 280 
  1515	276 282 
  1516	274 254 
  1517	276 538 
  1518	252 260 
  1519	274 314 
  1520	272 280 
  1521	274 258 
  1522	274 282 
  1523	274 530 
  1524	270 286 
  1525	276 264 
  1526	284 260 
  1527	280 260 
  1528	252 278 
  1529	258 388 
  1530	312 272 
  1531	242 316 
  1532	290 256 
  1533	246 304 
  1534	294 262 
  1535	272 276 
  1536	254 440 
  1537	270 258 
  1538	252 266 
  1539	340 284 
  1540	250 256 
  1541	270 258 
  1542	268 290 
  1543	324 320 
  1544	250 300 
  1545	468 278 
  1546	272 266 
  1547	314 262 
  1548	302 268 
  1549	284 282 
  1550	272 270 
  1551	294 256 
  1552	252 346 
  1553	396 348 
  1554	268 258 
  1555	514 646 
  1556	254 280 
  1557	278 274 
  1558	272 280 
  1559	636 280 
  1560	270 274 
  1561	274 282 
  1562	270 278 
  1563	272 280 
  1564	270 276 
  1565	400 288 
  1566	270 274 
  1567	276 272 
  1568	270 276 
  1569	266 278 
  1570	276 282 
  1571	248 264 
  1572	832 390 
  1573	400 436 
  1574	258 278 
  1575	250 260 
  1576	246 260 
  1577	316 262 
  1578	304 262 
  1579	270 280 
  1580	252 314 
  1581	308 262 
  1582	264 294 
  1583	570 386 
  1584	276 278 
  1585	278 282 
  1586	364 260 
  1587	244 250 
  1588	254 606 
  1589	246 282 
  1590	270 276 
  1591	278 280 
  1592	276 280 
  1593	272 256 
  1594	254 548 
  1595	254 308 
  1596	316 298 
  1597	266 268 
  1598	278 284 
  1599	272 280 
  1600	740 282 
  1601	274 286 
  1602	306 278 
  1603	298 316 
  1604	278 310 
  1605	278 276 
  1606	312 542 
  1607	248 278 
  1608	256 280 
  1609	248 282 
  1610	264 254 
  1611	270 282 
  1612	540 276 
  1613	250 258 
  1614	274 288 
  1615	254 278 
  1616	270 254 
  1617	274 278 
  1618	462 398 
  1619	284 288 
  1620	274 332 
  1621	270 280 
  1622	274 274 
  1623	270 280 
  1624	380 276 
  1625	272 270 
  1626	360 278 
  1627	270 258 
  1628	252 272 
  1629	272 276 
  1630	270 418 
  1631	272 278 
  1632	272 262 
  1633	298 310 
  1634	250 280 
  1635	270 280 
  1636	272 552 
  1637	284 282 
  1638	270 280 
  1639	316 260 
  1640	278 266 
  1641	274 278 
  1642	248 954 
  1643	274 386 
  1644	250 260 
  1645	274 288 
  1646	282 258 
  1647	270 314 
  1648	640 302 
  1649	274 254 
  1650	254 284 
  1651	274 254 
  1652	272 276 
  1653	274 282 
  1654	270 282 
  1655	270 276 
  1656	266 280 
  1657	268 286 
  1658	274 280 
  1659	270 286 
  1660	290 276 
  1661	272 278 
  1662	278 280 
  1663	276 274 
  1664	272 280 
  1665	270 274 
  1666	696 282 
  1667	278 276 
  1668	274 274 
  1669	276 280 
  1670	270 276 
  1671	274 254 
  1672	410 274 
  1673	270 280 
  1674	274 284 
  1675	272 274 
  1676	264 280 
  1677	268 278 
  1678	546 276 
  1679	272 284 
  1680	276 274 
  1681	276 286 
  1682	276 280 
  1683	270 280 
  1684	474 282 
  1685	282 278 
  1686	268 284 
  1687	272 280 
  1688	266 276 
  1689	270 270 
  1690	768 280 
  1691	250 278 
  1692	278 290 
  1693	272 280 
  1694	270 268 
  1695	280 284 
  1696	562 282 
  1697	272 252 
  1698	288 280 
  1699	270 278 
  1700	266 282 
  1701	274 278 
  1702	302 418 
  1703	568 258 
  1704	248 326 
  1705	308 272 
  1706	250 266 
  1707	270 276 
  1708	276 260 
  1709	248 288 
  1710	264 348 
  1711	248 278 
  1712	248 262 
  1713	274 280 
  1714	422 278 
  1715	280 284 
  1716	268 278 
  1717	292 258 
  1718	272 276 
  1719	258 254 
  1720	256 262 
  1721	254 328 
  1722	250 262 
  1723	304 280 
  1724	374 306 
  1725	254 274 
  1726	626 276 
  1727	260 256 
  1728	272 328 
  1729	406 278 
  1730	286 262 
  1731	276 256 
  1732	616 282 
  1733	264 334 
  1734	274 288 
  1735	272 384 
  1736	250 272 
  1737	252 274 
  1738	706 258 
  1739	268 260 
  1740	258 292 
  1741	304 258 
  1742	372 264 
  1743	254 258 
  1744	258 260 
  1745	276 260 
  1746	366 406 
  1747	394 340 
  1748	298 258 
  1749	254 542 
  1750	298 260 
  1751	252 314 
  1752	276 328 
  1753	270 304 
  1754	364 276 
  1755	690 300 
  1756	252 258 
  1757	262 280 
  1758	280 278 
  1759	252 334 
  1760	268 262 
  1761	264 284 
  1762	270 262 
  1763	272 258 
  1764	246 280 
  1765	250 282 
  1766	284 276 
  1767	392 758 
  1768	276 258 
  1769	274 262 
  1770	248 278 
  1771	276 306 
  1772	254 278 
  1773	394 280 
  1774	258 284 
  1775	276 280 
  1776	268 278 
  1777	272 278 
  1778	254 280 
  1779	254 254 
  1780	268 284 
  1781	274 280 
  1782	274 278 
  1783	256 280 
  1784	274 282 
  1785	872 354 
  1786	258 304 
  1787	254 294 
  1788	304 318 
  1789	246 284 
  1790	274 280 
  1791	268 278 
  1792	272 278 
  1793	270 284 
  1794	270 282 
  1795	276 284 
  1796	272 276 
  1797	278 282 
  1798	274 284 
  1799	266 278 
  1800	276 280 
  1801	276 282 
  1802	270 282 
  1803	618 276 
  1804	270 268 
  1805	270 278 
  1806	270 280 
  1807	308 258 
  1808	262 266 
  1809	268 342 
  1810	250 258 
  1811	296 356 
  1812	262 308 
  1813	246 278 
  1814	268 314 
  1815	252 272 
  1816	398 264 
  1817	272 280 
  1818	276 274 
  1819	274 286 
  1820	272 274 
  1821	270 364 
  1822	272 286 
  1823	272 280 
  1824	272 282 
  1825	266 276 
  1826	274 644 
  1827	272 314 
  1828	256 256 
  1829	270 282 
  1830	268 280 
  1831	278 278 
  1832	274 624 
  1833	276 284 
  1834	274 280 
  1835	272 280 
  1836	274 280 
  1837	274 274 
  1838	270 580 
  1839	274 282 
  1840	268 278 
  1841	264 280 
  1842	270 276 
  1843	274 278 
  1844	274 576 
  1845	274 280 
  1846	342 272 
  1847	258 282 
  1848	254 260 
  1849	250 340 
  1850	770 282 
  1851	274 260 
  1852	254 278 
  1853	410 254 
  1854	266 288 
  1855	254 276 
  1856	366 278 
  1857	274 256 
  1858	298 286 
  1859	272 306 
  1860	312 300 
  1861	270 282 
  1862	460 262 
  1863	288 404 
  1864	252 268 
  1865	270 264 
  1866	268 284 
  1867	274 278 
  1868	500 256 
  1869	260 262 
  1870	244 276 
  1871	254 280 
  1872	244 312 
  1873	300 260 
  1874	738 264 
  1875	266 278 
  1876	248 306 
  1877	272 292 
  1878	248 302 
  1879	252 314 
  1880	406 288 
  1881	324 254 
  1882	370 278 
  1883	276 280 
  1884	266 284 
  1885	260 302 
  1886	330 282 
  1887	272 280 
  1888	268 282 
  1889	270 276 
  1890	268 280 
  1891	274 278 
  1892	676 284 
  1893	274 282 
  1894	274 280 
  1895	270 280 
  1896	276 284 
  1897	278 280 
  1898	434 274 
  1899	266 278 
  1900	270 276 
  1901	270 256 
  1902	282 276 
  1903	350 276 
  1904	572 306 
  1905	272 310 
  1906	262 278 
  1907	394 276 
  1908	302 274 
  1909	278 284 
  1910	332 304 
  1911	258 256 
  1912	278 276 
  1913	280 268 
  1914	272 306 
  1915	304 278 
  1916	268 262 
  1917	246 252 
  1918	248 262 
  1919	272 264 
  1920	286 272 
  1921	276 264 
  1922	274 382 
  1923	254 278 
  1924	274 256 
  1925	270 282 
  1926	260 278 
  1927	274 318 
  1928	254 484 
  1929	304 280 
  1930	272 278 
  1931	270 280 
  1932	400 258 
  1933	252 282 
  1934	722 306 
  1935	272 262 
  1936	252 282 
  1937	270 314 
  1938	274 254 
  1939	274 280 
  1940	274 280 
  1941	270 282 
  1942	274 278 
  1943	268 278 
  1944	268 278 
  1945	268 278 
  1946	318 278 
  1947	274 282 
  1948	280 284 
  1949	278 278 
  1950	272 282 
  1951	276 282 
  1952	680 272 
  1953	274 280 
  1954	272 280 
  1955	274 280 
  1956	274 278 
  1957	268 276 
  1958	296 276 
  1959	268 284 
  1960	270 280 
  1961	276 284 
  1962	248 304 
  1963	274 284 
  1964	634 284 
  1965	272 278 
  1966	268 280 
  1967	274 280 
  1968	274 282 
  1969	272 278 
  1970	444 278 
  1971	270 276 
  1972	274 284 
  1973	270 272 
  1974	272 282 
  1975	272 282 
  1976	546 282 
  1977	278 284 
  1978	278 288 
  1979	278 290 
  1980	278 278 
  1981	268 268 
  1982	522 504 
  1983	250 284 
  1984	330 264 
  1985	274 278 
  1986	264 278 
  1987	270 284 
  1988	268 276 
  1989	270 280 
  1990	276 288 
  1991	274 282 
  1992	270 278 
  1993	268 288 
  1994	482 278 
  1995	274 284 
  1996	270 276 
  1997	274 280 
  1998	266 278 
  1999	270 278 
  2000	414 280 
  2001	268 278 
  2002	274 282 
  2003	264 282 
  2004	272 256 
  2005	276 282 
  2006	572 274 
  2007	274 282 
  2008	268 260 
  2009	248 262 
  2010	392 272 
  2011	274 272 
  2012	298 372 
  2013	248 276 
  2014	270 260 
  2015	274 258 
  2016	276 288 
  2017	272 280 
  2018	254 416 
  2019	278 256 
  2020	402 256 
  2021	268 280 
  2022	278 270 
  2023	250 336 
  2024	670 290 
  2025	288 278 
  2026	416 316 
  2027	270 282 
  2028	268 284 
  2029	274 728 
  2030	278 280 
  2031	272 276 
  2032	270 274 
  2033	276 286 
  2034	270 280 
  2035	274 502 
  2036	266 278 
  2037	270 278 
  2038	274 288 
  2039	272 280 
  2040	270 280 
  2041	272 428 
  2042	276 284 
  2043	274 278 
  2044	276 278 
  2045	274 278 
  2046	274 280 
  2047	278 608 
  2048	266 278 
  2049	280 278 
  2050	276 280 
  2051	270 276 
  2052	270 274 
  2053	274 554 
  2054	268 276 
  2055	248 284 
  2056	258 264 
  2057	248 286 
  2058	250 282 
  2059	280 306 
  2060	272 280 
  2061	282 310 
  2062	250 250 
  2063	254 278 
  2064	252 280 
  2065	270 284 
  2066	404 280 
  2067	272 284 
  2068	278 280 
  2069	274 280 
  2070	328 274 
  2071	268 306 
  2072	748 258 
  2073	274 280 
  2074	262 254 
  2075	294 260 
  2076	278 286 
  2077	254 260 
  2078	274 538 
  2079	284 310 
  2080	266 256 
  2081	274 280 
  2082	276 278 
  2083	278 280 
  2084	278 286 
  2085	276 276 
  2086	274 280 
  2087	272 280 
  2088	272 286 
  2089	274 280 
  2090	396 278 
  2091	274 278 
  2092	270 276 
  2093	268 276 
  2094	276 276 
  2095	274 274 
  2096	270 278 
  2097	278 278 
  2098	274 280 
  2099	276 280 
  2100	274 280 
  2101	274 276 
  2102	280 274 
  2103	268 278 
  2104	272 274 
  2105	270 276 
  2106	274 282 
  2107	274 280 
  2108	274 278 
  2109	550 282 
  2110	278 276 
  2111	274 282 
  2112	274 276 
  2113	268 280 
  2114	280 280 
  2115	466 276 
  2116	270 278 
  2117	274 284 
  2118	280 276 
  2119	270 280 
  2120	276 280 
  2121	472 282 
  2122	276 278 
  2123	278 276 
  2124	272 278 
  2125	274 284 
  2126	274 278 
  2127	656 276 
  2128	272 274 
  2129	274 280 
  2130	268 282 
  2131	272 282 
  2132	270 282 
  2133	432 284 
  2134	272 278 
  2135	272 278 
  2136	272 280 
  2137	276 280 
  2138	270 284 
  2139	580 280 
  2140	278 280 
  2141	274 280 
  2142	278 284 
  2143	274 284 
  2144	250 260 
  2145	678 300 
  2146	274 280 
  2147	272 280 
  2148	272 278 
  2149	278 280 
  2150	276 274 
  2151	284 280 
  2152	270 282 
  2153	272 280 
  2154	274 278 
  2155	272 282 
  2156	274 278 
  2157	604 272 
  2158	268 280 
  2159	272 282 
  2160	272 278 
  2161	272 288 
  2162	278 280 
  2163	528 276 
  2164	268 280 
  2165	270 280 
  2166	274 280 
  2167	266 274 
  2168	274 280 
  2169	524 278 
  2170	274 280 
  2171	276 280 
  2172	266 282 
  2173	274 278 
  2174	268 282 
  2175	506 278 
  2176	274 284 
  2177	274 280 
  2178	278 276 
  2179	268 288 
  2180	270 280 
  2181	430 278 
  2182	272 282 
  2183	274 282 
  2184	268 280 
  2185	274 284 
  2186	274 282 
  2187	654 280 
  2188	266 276 
  2189	274 278 
  2190	276 280 
  2191	274 284 
  2192	270 284 
  2193	546 282 
  2194	276 276 
  2195	272 278 
  2196	270 274 
  2197	270 274 
  2198	266 278 
  2199	512 284 
  2200	272 274 


==> resources/tikz/data/attack_sample-same_parity-5a5aa1db29a6_E2AA67DDF6DA_190807gustavo.dat <==
     1	276 76 
     2	252 284 
     3	274 276 
     4	272 280 
     5	276 66 
     6	360 286 
     7	272 286 
     8	272 72 
     9	274 72 
    10	274 70 
    11	268 276 
    12	272 68 
    13	514 72 
    14	248 66 
    15	270 278 
    16	270 276 
    17	270 280 
    18	274 282 
    19	268 604 
    20	260 278 
    21	278 280 
    22	270 282 
    23	266 284 
    24	360 288 
    25	750 278 
    26	270 318 
    27	272 284 
    28	274 72 
    29	270 114 
    30	274 274 
    31	270 494 
    32	270 280 
    33	66 274 
    34	276 286 
    35	268 276 
    36	282 260 
    37	270 280 
    38	250 280 
    39	266 282 
    40	276 282 
    41	274 280 
    42	274 280 
    43	272 294 
    44	328 310 
    45	274 282 
    46	272 280 
    47	270 284 
    48	272 350 
    49	266 276 
    50	632 286 
    51	274 436 
    52	272 278 
    53	274 280 
    54	268 282 
    55	268 276 
    56	250 280 
    57	266 276 
    58	266 426 
    59	272 282 
    60	276 282 
    61	384 764 
    62	268 276 
    63	272 276 
    64	272 288 
    65	268 282 
    66	268 280 
    67	524 274 
    68	268 278 
    69	266 276 
    70	268 270 
    71	266 284 
    72	274 278 
    73	596 278 
    74	272 278 
    75	270 280 
    76	266 278 
    77	370 440 
    78	270 746 
    79	270 282 
    80	274 284 
    81	274 274 
    82	274 280 
    83	402 278 
    84	576 278 
    85	266 278 
    86	268 278 
    87	266 286 
    88	268 282 
    89	310 412 
    90	266 308 
    91	274 276 
    92	268 284 
    93	274 282 
    94	272 284 
    95	270 608 
    96	274 288 
    97	270 276 
    98	268 284 
    99	268 276 
   100	268 278 
   101	662 280 
   102	264 282 
   103	272 286 
   104	278 276 
   105	274 284 
   106	274 274 
   107	656 278 
   108	318 278 
   109	274 280 
   110	264 292 
   111	274 276 
   112	266 280 
   113	274 276 
   114	266 278 
   115	272 296 
   116	266 278 
   117	270 276 
   118	272 278 
   119	322 278 
   120	266 274 
   121	280 438 
   122	274 282 
   123	270 276 
   124	270 286 
   125	492 276 
   126	272 280 
   127	270 280 
   128	268 278 
   129	268 278 
   130	424 268 
   131	266 276 
   132	274 288 
   133	274 284 
   134	268 282 
   135	278 286 
   136	270 280 
   137	324 278 
   138	266 278 
   139	268 282 
   140	268 282 
   141	272 282 
   142	276 280 
   143	268 280 
   144	424 502 
   145	308 294 
   146	272 278 
   147	270 286 
   148	268 282 
   149	270 280 
   150	266 524 
   151	268 280 
   152	270 278 
   153	272 274 
   154	266 284 
   155	266 276 
   156	514 284 
   157	274 276 
   158	270 276 
   159	268 274 
   160	270 278 
   161	272 278 
   162	268 284 
   163	266 274 
   164	266 278 
   165	292 368 
   166	272 276 
   167	350 284 
   168	270 278 
   169	274 276 
   170	266 282 
   171	272 284 
   172	294 282 
   173	274 276 
   174	272 284 
   175	270 280 
   176	276 282 
   177	270 280 
   178	276 282 
   179	276 288 
   180	546 282 
   181	272 282 
   182	274 276 
   183	270 278 
   184	274 280 
   185	268 278 
   186	316 288 
   187	276 294 
   188	278 284 
   189	270 278 
   190	340 280 
   191	270 278 
   192	270 274 
   193	272 274 
   194	274 284 
   195	268 280 
   196	298 412 
   197	272 280 
   198	270 274 
   199	274 280 
   200	270 278 
   201	266 276 
   202	342 276 
   203	270 372 
   204	272 278 
   205	272 284 
   206	274 276 
   207	270 282 
   208	270 280 
   209	266 282 
   210	274 280 
   211	274 286 
   212	266 276 
   213	272 284 
   214	268 280 
   215	266 272 
   216	266 276 
   217	266 278 
   218	272 284 
   219	268 282 
   220	272 280 
   221	270 280 
   222	270 340 
   223	274 280 
   224	422 286 
   225	274 286 
   226	272 290 
   227	274 372 
   228	548 286 
   229	272 286 
   230	266 274 
   231	274 276 
   232	278 354 
   233	270 280 
   234	266 280 
   235	270 280 
   236	274 270 
   237	280 274 
   238	266 280 
   239	268 280 
   240	510 272 
   241	272 282 
   242	272 276 
   243	262 282 
   244	266 282 
   245	264 280 
   246	278 378 
   247	272 280 
   248	272 282 
   249	268 282 
   250	280 274 
   251	270 280 
   252	782 282 
   253	272 280 
   254	264 278 
   255	272 274 
   256	268 276 
   257	270 384 
   258	272 274 
   259	332 408 
   260	274 280 
   261	272 296 
   262	382 278 
   263	276 280 
   264	262 278 
   265	274 282 
   266	426 276 
   267	368 282 
   268	278 546 
   269	274 284 
   270	340 280 
   271	272 282 
   272	272 280 
   273	270 284 
   274	772 284 
   275	272 282 
   276	266 282 
   277	266 282 
   278	274 280 
   279	288 276 
   280	272 282 
   281	274 284 
   282	270 282 
   283	272 282 
   284	270 276 
   285	268 282 
   286	542 282 
   287	266 282 
   288	272 284 
   289	270 278 
   290	274 280 
   291	260 276 
   292	392 276 
   293	270 296 
   294	272 284 
   295	268 282 
   296	270 280 
   297	268 276 
   298	272 276 
   299	274 284 
   300	268 278 
   301	274 272 
   302	276 276 
   303	266 282 
   304	378 276 
   305	274 284 
   306	274 284 
   307	264 276 
   308	264 286 
   309	276 276 
   310	274 278 
   311	266 282 
   312	266 274 
   313	274 288 
   314	288 274 
   315	300 282 
   316	678 280 
   317	270 280 
   318	272 276 
   319	270 278 
   320	268 280 
   321	268 278 
   322	274 284 
   323	270 280 
   324	290 284 
   325	350 338 
   326	278 282 
   327	274 284 
   328	268 278 
   329	286 330 
   330	268 284 
   331	268 276 
   332	272 278 
   333	266 278 
   334	274 282 
   335	272 290 
   336	268 278 
   337	274 282 
   338	274 280 
   339	266 310 
   340	270 282 
   341	272 278 
   342	272 290 
   343	276 276 
   344	266 284 
   345	270 276 
   346	320 272 
   347	270 278 
   348	270 278 
   349	274 272 
   350	272 276 
   351	266 282 
   352	762 282 
   353	274 278 
   354	310 270 
   355	268 278 
   356	268 374 
   357	278 690 
   358	272 276 
   359	272 284 
   360	266 278 
   361	274 280 
   362	272 278 
   363	270 310 
   364	270 278 
   365	262 274 
   366	276 280 
   367	282 278 
   368	326 282 
   369	266 346 
   370	278 282 
   371	274 288 
   372	274 280 
   373	266 286 
   374	276 284 
   375	700 280 
   376	274 278 
   377	272 282 
   378	276 274 
   379	278 282 
   380	266 630 
   381	266 276 
   382	274 280 
   383	274 288 
   384	268 276 
   385	268 286 
   386	776 278 
   387	268 280 
   388	276 280 
   389	268 282 
   390	266 272 
   391	272 280 
   392	270 280 
   393	276 280 
   394	274 286 
   395	268 280 
   396	272 276 
   397	274 276 
   398	272 278 
   399	268 278 
   400	264 282 
   401	272 376 
   402	270 664 
   403	262 276 
   404	270 286 
   405	274 280 
   406	272 282 
   407	274 276 
   408	328 388 
   409	272 278 
   410	270 278 
   411	268 282 
   412	322 282 
   413	266 284 
   414	274 334 
   415	272 280 
   416	278 280 
   417	272 274 
   418	274 284 
   419	276 276 
   420	436 278 
   421	270 280 
   422	266 282 
   423	280 282 
   424	268 282 
   425	276 280 
   426	270 286 
   427	312 284 
   428	322 278 
   429	266 282 
   430	268 278 
   431	272 278 
   432	720 352 
   433	272 276 
   434	266 280 
   435	274 278 
   436	272 270 
   437	266 284 
   438	276 280 
   439	266 280 
   440	272 280 
   441	276 278 
   442	368 284 
   443	268 742 
   444	272 284 
   445	270 280 
   446	278 284 
   447	278 284 
   448	268 282 
   449	276 446 
   450	274 284 
   451	274 280 
   452	274 280 
   453	274 280 
   454	268 398 
   455	272 276 
   456	276 280 
   457	272 284 
   458	278 278 
   459	270 296 
   460	336 398 
   461	270 282 
   462	270 404 
   463	278 274 
   464	270 278 
   465	270 276 
   466	290 408 
   467	274 284 
   468	270 284 
   469	270 282 
   470	270 276 
   471	272 282 
   472	266 282 
   473	490 276 
   474	274 278 
   475	288 282 
   476	272 278 
   477	274 278 
   478	392 274 
   479	274 340 
   480	262 284 
   481	380 284 
   482	268 274 
   483	268 282 
   484	272 704 
   485	414 282 
   486	268 286 
   487	268 274 
   488	272 280 
   489	270 278 
   490	272 384 
   491	268 276 
   492	288 392 
   493	270 364 
   494	272 280 
   495	278 284 
   496	262 330 
   497	270 282 
   498	272 310 
   499	272 278 
   500	270 274 
   501	276 286 
   502	264 284 
   503	268 282 
   504	268 276 
   505	266 278 
   506	270 278 
   507	268 282 
   508	276 280 
   509	604 286 
   510	272 280 
   511	272 288 
   512	272 278 
   513	272 280 
   514	272 726 
   515	270 276 
   516	268 274 
   517	270 274 
   518	270 282 
   519	268 284 
   520	270 474 
   521	276 278 
   522	276 288 
   523	268 284 
   524	352 280 
   525	272 690 
   526	274 280 
   527	272 296 
   528	270 278 
   529	272 276 
   530	268 274 
   531	266 502 
   532	276 284 
   533	274 282 
   534	264 278 
   535	270 278 
   536	270 284 
   537	662 278 
   538	270 284 
   539	268 280 
   540	266 280 
   541	278 278 
   542	272 280 
   543	418 274 
   544	410 276 
   545	272 276 
   546	268 282 
   547	398 276 
   548	474 276 
   549	270 280 
   550	272 276 
   551	270 278 
   552	274 284 
   553	274 276 
   554	268 282 
   555	276 282 
   556	268 282 
   557	270 276 
   558	274 278 
   559	276 286 
   560	268 276 
   561	272 274 
   562	270 274 
   563	362 328 
   564	270 280 
   565	272 620 
   566	270 278 
   567	272 278 
   568	276 282 
   569	268 288 
   570	274 274 
   571	336 280 
   572	344 288 
   573	268 382 
   574	272 278 
   575	270 284 
   576	272 278 
   577	372 278 
   578	268 278 
   579	278 272 
   580	270 276 
   581	274 274 
   582	274 278 
   583	268 274 
   584	270 280 
   585	270 284 
   586	270 284 
   587	308 280 
   588	272 284 
   589	274 280 
   590	270 282 
   591	274 280 
   592	268 282 
   593	276 358 
   594	272 284 
   595	288 280 
   596	278 278 
   597	268 280 
   598	272 278 
   599	272 280 
   600	266 284 
   601	420 286 
   602	274 284 
   603	278 278 
   604	278 280 
   605	272 294 
   606	272 286 
   607	544 284 
   608	282 278 
   609	276 280 
   610	268 280 
   611	274 280 
   612	270 280 
   613	494 278 
   614	276 278 
   615	266 278 
   616	274 280 
   617	268 282 
   618	270 276 
   619	730 292 
   620	276 292 
   621	270 280 
   622	268 286 
   623	272 358 
   624	266 272 
   625	272 284 
   626	270 284 
   627	272 280 
   628	276 280 
   629	272 276 
   630	268 284 
   631	272 272 
   632	272 284 
   633	268 298 
   634	262 436 
   635	272 274 
   636	272 396 
   637	272 280 
   638	346 294 
   639	270 300 
   640	272 276 
   641	268 276 
   642	274 280 
   643	272 282 
   644	274 284 
   645	270 282 
   646	268 276 
   647	270 278 
   648	264 282 
   649	272 278 
   650	270 282 
   651	270 282 
   652	270 284 
   653	268 282 
   654	272 278 
   655	270 286 
   656	266 284 
   657	266 278 
   658	276 276 
   659	270 436 
   660	272 662 
   661	268 278 
   662	270 276 
   663	274 282 
   664	276 288 
   665	266 276 
   666	466 280 
   667	286 276 
   668	270 276 
   669	270 272 
   670	272 278 
   671	270 298 
   672	266 280 
   673	278 278 
   674	272 272 
   675	276 278 
   676	272 282 
   677	274 284 
   678	294 304 
   679	272 346 
   680	272 286 
   681	272 280 
   682	276 280 
   683	276 366 
   684	268 652 
   685	274 328 
   686	272 280 
   687	274 282 
   688	266 282 
   689	272 282 
   690	272 776 
   691	276 278 
   692	272 280 
   693	272 282 
   694	272 278 
   695	354 282 
   696	418 284 
   697	270 280 
   698	270 280 
   699	274 280 
   700	268 284 
   701	272 282 
   702	426 280 
   703	272 286 
   704	362 342 
   705	270 276 
   706	346 278 
   707	276 276 
   708	270 284 
   709	266 288 
   710	266 278 
   711	272 280 
   712	270 276 
   713	264 286 
   714	352 288 
   715	272 276 
   716	274 284 
   717	264 274 
   718	278 284 
   719	282 272 
   720	272 286 
   721	314 286 
   722	266 292 
   723	266 276 
   724	266 294 
   725	280 282 
   726	602 276 
   727	270 284 
   728	268 278 
   729	274 278 
   730	276 282 
   731	268 310 
   732	270 272 
   733	268 280 
   734	276 274 
   735	272 284 
   736	268 336 
   737	268 282 
   738	326 344 
   739	274 280 
   740	276 286 
   741	334 280 
   742	270 280 
   743	276 280 
   744	488 280 
   745	278 282 
   746	270 280 
   747	268 278 
   748	272 280 
   749	274 284 
   750	288 298 
   751	270 278 
   752	274 278 
   753	268 278 
   754	306 402 
   755	272 282 
   756	280 278 
   757	274 278 
   758	272 282 
   759	266 278 
   760	280 280 
   761	270 274 
   762	380 282 
   763	270 284 
   764	270 280 
   765	266 282 
   766	264 284 
   767	268 272 
   768	698 278 
   769	270 280 
   770	272 282 
   771	274 280 
   772	272 286 
   773	268 278 
   774	424 282 
   775	278 302 
   776	330 280 
   777	270 276 
   778	274 280 
   779	272 274 
   780	372 278 
   781	278 284 
   782	266 280 
   783	266 274 
   784	322 280 
   785	274 276 
   786	540 280 
   787	268 280 
   788	272 284 
   789	302 316 
   790	270 286 
   791	270 648 
   792	270 282 
   793	276 278 
   794	270 280 
   795	274 280 
   796	268 280 
   797	274 392 
   798	274 280 
   799	270 278 
   800	328 280 
   801	270 304 
   802	358 284 
   803	586 274 
   804	270 278 
   805	272 286 
   806	270 278 
   807	268 288 
   808	388 284 
   809	268 274 
   810	266 310 
   811	272 282 
   812	266 276 
   813	266 280 
   814	266 448 
   815	268 278 
   816	266 438 
   817	268 288 
   818	272 280 
   819	270 276 
   820	268 394 
   821	280 278 
   822	284 322 
   823	272 282 
   824	270 278 
   825	268 278 
   826	274 410 
   827	274 306 
   828	276 280 
   829	268 280 
   830	268 282 
   831	268 278 
   832	532 278 
   833	278 286 
   834	270 282 
   835	276 280 
   836	272 280 
   837	342 280 
   838	346 282 
   839	274 284 
   840	260 382 
   841	276 280 
   842	388 282 
   843	414 282 
   844	268 280 
   845	274 284 
   846	274 294 
   847	270 284 
   848	272 278 
   849	264 272 
   850	266 280 
   851	266 274 
   852	272 282 
   853	274 278 
   854	270 282 
   855	276 282 
   856	272 278 
   857	270 280 
   858	266 284 
   859	272 278 
   860	276 280 
   861	278 276 
   862	546 282 
   863	270 276 
   864	266 278 
   865	272 274 
   866	262 278 
   867	264 284 
   868	264 444 
   869	268 262 
   870	268 280 
   871	270 286 
   872	270 284 
   873	272 278 
   874	272 764 
   875	276 278 
   876	278 276 
   877	272 276 
   878	268 276 
   879	276 282 
   880	274 542 
   881	272 276 
   882	272 280 
   883	272 286 
   884	268 280 
   885	274 284 
   886	274 704 
   887	272 278 
   888	272 286 
   889	272 284 
   890	268 276 
   891	272 282 
   892	272 674 
   893	270 284 
   894	276 278 
   895	274 280 
   896	262 280 
   897	272 276 
   898	268 602 
   899	270 282 
   900	268 284 
   901	274 278 
   902	266 278 
   903	270 280 
   904	268 770 
   905	274 284 
   906	278 278 
   907	270 280 
   908	274 274 
   909	272 284 
   910	268 380 
   911	270 274 
   912	268 280 
   913	66 276 
   914	270 280 
   915	278 274 
   916	268 288 
   917	272 286 
   918	268 278 
   919	276 284 
   920	282 282 
   921	274 280 
   922	272 70 
   923	614 276 
   924	278 280 
   925	270 280 
   926	280 282 
   927	256 278 
   928	270 284 
   929	418 280 
   930	272 276 
   931	270 280 
   932	270 280 
   933	266 282 
   934	270 276 
   935	270 344 
   936	268 276 
   937	276 278 
   938	272 282 
   939	252 260 
   940	270 282 
   941	268 702 
   942	268 280 
   943	276 318 
   944	278 282 
   945	270 262 
   946	276 326 
   947	250 332 
   948	306 260 
   949	334 280 
   950	270 278 
   951	274 260 
   952	266 284 
   953	266 280 
   954	820 256 
   955	300 284 
   956	272 288 
   957	270 278 
   958	284 274 
   959	272 752 
   960	272 276 
   961	270 280 
   962	270 272 
   963	270 280 
   964	272 274 
   965	270 278 
   966	254 276 
   967	266 808 
   968	246 258 
   969	294 278 
   970	264 298 
   971	256 614 
   972	246 274 
   973	274 280 
   974	272 282 
   975	280 278 
   976	298 282 
   977	266 604 
   978	274 274 
   979	270 280 
   980	268 278 
   981	270 276 
   982	270 284 
   983	274 280 
   984	276 278 
   985	266 276 
   986	270 280 
   987	272 284 
   988	266 276 
   989	272 280 
   990	272 348 
   991	272 282 
   992	274 282 
   993	272 276 
   994	270 284 
   995	266 276 
   996	268 278 
   997	274 278 
   998	274 274 
   999	270 276 
  1000	272 280 
  1001	266 276 
  1002	272 284 
  1003	542 282 
  1004	272 284 
  1005	268 282 
  1006	270 280 
  1007	268 280 
  1008	270 278 
  1009	278 428 
  1010	270 282 
  1011	274 280 
  1012	268 278 
  1013	270 284 
  1014	272 280 
  1015	272 278 
  1016	268 278 
  1017	274 276 
  1018	270 284 
  1019	274 278 
  1020	264 286 
  1021	270 276 
  1022	556 278 
  1023	274 278 
  1024	274 282 
  1025	274 288 
  1026	274 276 
  1027	270 278 
  1028	446 276 
  1029	272 280 
  1030	272 286 
  1031	276 284 
  1032	270 278 
  1033	272 280 
  1034	278 372 
  1035	270 278 
  1036	264 278 
  1037	276 288 
  1038	272 276 
  1039	270 284 
  1040	270 288 
  1041	284 286 
  1042	266 280 
  1043	272 280 
  1044	274 278 
  1045	272 278 
  1046	266 286 
  1047	272 490 
  1048	274 284 
  1049	272 284 
  1050	272 280 
  1051	272 280 
  1052	274 278 
  1053	272 670 
  1054	264 286 
  1055	278 284 
  1056	272 276 
  1057	274 278 
  1058	268 286 
  1059	266 274 
  1060	276 280 
  1061	272 280 
  1062	274 274 
  1063	274 274 
  1064	270 280 
  1065	270 278 
  1066	736 284 
  1067	278 272 
  1068	264 288 
  1069	270 276 
  1070	268 280 
  1071	270 282 
  1072	730 274 
  1073	270 278 
  1074	278 280 
  1075	266 280 
  1076	274 278 
  1077	270 274 
  1078	518 286 
  1079	278 280 
  1080	272 282 
  1081	274 280 
  1082	276 278 
  1083	268 282 
  1084	662 282 
  1085	272 286 
  1086	268 276 
  1087	270 280 
  1088	272 284 
  1089	272 284 
  1090	418 278 
  1091	274 282 
  1092	270 282 
  1093	272 278 
  1094	270 280 
  1095	274 280 
  1096	754 282 
  1097	272 282 
  1098	270 282 
  1099	274 282 
  1100	272 288 
  1101	276 286 
  1102	758 274 
  1103	266 276 
  1104	270 280 
  1105	274 284 
  1106	268 280 
  1107	272 280 
  1108	526 282 
  1109	272 278 
  1110	270 282 
  1111	266 280 
  1112	272 278 
  1113	268 280 
  1114	664 286 
  1115	268 278 
  1116	268 276 
  1117	268 280 
  1118	268 278 
  1119	270 284 
  1120	608 278 
  1121	272 280 
  1122	272 310 
  1123	268 280 
  1124	312 282 
  1125	252 280 
  1126	516 280 
  1127	272 282 
  1128	274 274 
  1129	270 286 
  1130	274 280 
  1131	266 278 
  1132	304 280 
  1133	274 278 
  1134	272 280 
  1135	284 276 
  1136	268 386 
  1137	272 286 
  1138	396 282 
  1139	274 276 
  1140	270 262 
  1141	284 260 
  1142	278 276 
  1143	270 282 
  1144	400 276 
  1145	272 286 
  1146	272 278 
  1147	274 284 
  1148	270 286 
  1149	270 276 
  1150	276 492 
  1151	270 282 
  1152	274 286 
  1153	268 272 
  1154	272 284 
  1155	270 276 
  1156	266 500 
  1157	286 274 
  1158	254 270 
  1159	252 282 
  1160	272 256 
  1161	274 322 
  1162	266 282 
  1163	270 282 
  1164	264 292 
  1165	268 282 
  1166	276 272 
  1167	272 288 
  1168	270 284 
  1169	640 274 
  1170	264 286 
  1171	284 262 
  1172	268 280 
  1173	272 278 
  1174	272 282 
  1175	274 476 
  1176	250 276 
  1177	268 262 
  1178	248 298 
  1179	256 282 
  1180	320 278 
  1181	256 280 
  1182	274 282 
  1183	274 282 
  1184	270 282 
  1185	274 278 
  1186	276 282 
  1187	274 278 
  1188	254 276 
  1189	252 288 
  1190	272 278 
  1191	256 284 
  1192	272 284 
  1193	276 286 
  1194	284 404 
  1195	270 282 
  1196	272 282 
  1197	270 274 
  1198	278 272 
  1199	268 278 
  1200	268 278 
  1201	276 272 
  1202	268 280 
  1203	270 276 
  1204	272 280 
  1205	270 402 
  1206	268 278 
  1207	544 282 
  1208	272 278 
  1209	268 282 
  1210	274 278 
  1211	274 282 
  1212	276 276 
  1213	266 408 
  1214	268 282 
  1215	262 280 
  1216	270 282 
  1217	274 278 
  1218	266 286 
  1219	270 286 
  1220	368 286 
  1221	268 266 
  1222	256 260 
  1223	274 280 
  1224	266 282 
  1225	274 276 
  1226	272 534 
  1227	274 280 
  1228	268 288 
  1229	280 280 
  1230	270 282 
  1231	274 282 
  1232	268 706 
  1233	268 280 
  1234	254 278 
  1235	274 262 
  1236	308 280 
  1237	270 278 
  1238	276 396 
  1239	250 248 
  1240	268 262 
  1241	272 276 
  1242	270 284 
  1243	272 284 
  1244	266 280 
  1245	250 280 
  1246	278 284 
  1247	274 284 
  1248	274 280 
  1249	268 278 
  1250	272 252 
  1251	402 282 
  1252	272 276 
  1253	278 284 
  1254	262 298 
  1255	280 284 
  1256	274 278 
  1257	604 432 
  1258	274 306 
  1259	264 280 
  1260	246 258 
  1261	270 258 
  1262	272 270 
  1263	306 502 
  1264	280 280 
  1265	250 330 
  1266	246 342 
  1267	248 284 
  1268	274 280 
  1269	258 270 
  1270	252 314 
  1271	260 282 
  1272	272 260 
  1273	268 320 
  1274	274 276 
  1275	248 258 
  1276	250 254 
  1277	660 264 
  1278	252 264 
  1279	274 286 
  1280	270 296 
  1281	302 394 
  1282	250 256 
  1283	256 268 
  1284	260 262 
  1285	270 260 
  1286	262 282 
  1287	254 280 
  1288	292 670 
  1289	274 310 
  1290	294 298 
  1291	248 314 
  1292	298 404 
  1293	272 308 
  1294	298 398 
  1295	274 284 
  1296	302 282 
  1297	268 280 
  1298	268 274 
  1299	274 280 
  1300	254 280 
  1301	248 282 
  1302	252 274 
  1303	278 266 
  1304	272 284 
  1305	254 282 
  1306	268 266 
  1307	250 378 
  1308	348 286 
  1309	250 286 
  1310	278 276 
  1311	276 272 
  1312	282 280 
  1313	272 474 
  1314	270 268 
  1315	270 282 
  1316	270 288 
  1317	274 278 
  1318	270 272 
  1319	274 276 
  1320	270 270 
  1321	276 300 
  1322	288 284 
  1323	270 276 
  1324	272 276 
  1325	268 274 
  1326	632 276 
  1327	266 286 
  1328	274 284 
  1329	270 280 
  1330	272 286 
  1331	272 278 
  1332	616 284 
  1333	280 280 
  1334	268 282 
  1335	266 276 
  1336	278 282 
  1337	268 282 
  1338	266 692 
  1339	274 284 
  1340	274 282 
  1341	270 284 
  1342	268 278 
  1343	274 278 
  1344	274 638 
  1345	272 280 
  1346	270 284 
  1347	278 278 
  1348	270 280 
  1349	264 282 
  1350	274 428 
  1351	274 276 
  1352	266 280 
  1353	268 278 
  1354	274 274 
  1355	250 286 
  1356	276 712 
  1357	266 284 
  1358	268 282 
  1359	264 280 
  1360	272 284 
  1361	270 284 
  1362	270 280 
  1363	250 274 
  1364	266 278 
  1365	276 282 
  1366	262 278 
  1367	268 272 
  1368	270 278 
  1369	664 282 
  1370	276 278 
  1371	272 276 
  1372	268 278 
  1373	274 270 
  1374	270 284 
  1375	476 280 
  1376	272 274 
  1377	268 280 
  1378	274 284 
  1379	272 278 
  1380	268 282 
  1381	274 556 
  1382	270 364 
  1383	272 276 
  1384	274 280 
  1385	268 282 
  1386	268 280 
  1387	274 500 
  1388	272 280 
  1389	274 286 
  1390	276 280 
  1391	268 276 
  1392	266 286 
  1393	274 280 
  1394	272 282 
  1395	270 280 
  1396	274 276 
  1397	274 282 
  1398	276 282 
  1399	266 286 
  1400	754 282 
  1401	270 278 
  1402	270 278 
  1403	266 278 
  1404	268 278 
  1405	274 278 
  1406	700 280 
  1407	274 274 
  1408	272 274 
  1409	276 278 
  1410	272 280 
  1411	270 276 
  1412	616 282 
  1413	270 282 
  1414	270 286 
  1415	270 280 
  1416	276 274 
  1417	270 282 
  1418	568 278 
  1419	270 284 
  1420	272 278 
  1421	272 280 
  1422	266 280 
  1423	270 284 
  1424	662 280 
  1425	268 274 
  1426	266 282 
  1427	280 278 
  1428	266 286 
  1429	268 282 
  1430	672 278 
  1431	274 278 
  1432	272 282 
  1433	272 280 
  1434	274 284 
  1435	270 276 
  1436	582 280 
  1437	274 282 
  1438	272 282 
  1439	278 282 
  1440	272 280 
  1441	270 280 
  1442	606 282 
  1443	264 274 
  1444	272 278 
  1445	270 284 
  1446	266 282 
  1447	264 280 
  1448	726 282 
  1449	270 282 
  1450	270 282 
  1451	270 288 
  1452	272 278 
  1453	264 276 
  1454	682 284 
  1455	272 280 
  1456	270 278 
  1457	274 280 
  1458	264 282 
  1459	266 284 
  1460	662 280 
  1461	266 282 
  1462	264 278 
  1463	266 280 
  1464	266 272 
  1465	272 278 
  1466	764 284 
  1467	270 284 
  1468	266 286 
  1469	270 284 
  1470	272 282 
  1471	272 278 
  1472	512 286 
  1473	270 278 
  1474	270 280 
  1475	272 284 
  1476	274 282 
  1477	274 278 
  1478	274 278 
  1479	268 278 
  1480	268 278 
  1481	276 278 
  1482	272 278 
  1483	274 280 
  1484	266 560 
  1485	272 278 
  1486	274 284 
  1487	276 278 
  1488	274 278 
  1489	270 280 
  1490	270 284 
  1491	266 278 
  1492	274 284 
  1493	280 280 
  1494	268 288 
  1495	274 276 
  1496	268 280 
  1497	718 276 
  1498	274 276 
  1499	266 282 
  1500	270 284 
  1501	266 280 
  1502	278 282 
  1503	424 270 
  1504	264 282 
  1505	276 278 
  1506	270 284 
  1507	270 284 
  1508	270 284 
  1509	620 286 
  1510	274 280 
  1511	268 274 
  1512	274 280 
  1513	272 280 
  1514	270 286 
  1515	268 486 
  1516	274 276 
  1517	274 284 
  1518	274 284 
  1519	274 280 
  1520	274 282 
  1521	266 282 
  1522	272 278 
  1523	248 286 
  1524	272 276 
  1525	270 288 
  1526	266 282 
  1527	272 288 
  1528	680 282 
  1529	274 288 
  1530	274 280 
  1531	270 290 
  1532	270 278 
  1533	274 284 
  1534	462 280 
  1535	276 276 
  1536	262 274 
  1537	272 278 
  1538	276 280 
  1539	272 278 
  1540	762 280 
  1541	266 282 
  1542	268 282 
  1543	270 280 
  1544	276 284 
  1545	270 278 
  1546	754 276 
  1547	268 280 
  1548	264 284 
  1549	262 284 
  1550	274 278 
  1551	272 278 
  1552	276 468 
  1553	274 274 
  1554	262 284 
  1555	268 278 
  1556	272 278 
  1557	276 282 
  1558	276 750 
  1559	274 276 
  1560	276 280 
  1561	278 280 
  1562	266 278 
  1563	274 286 
  1564	276 274 
  1565	270 282 
  1566	268 272 
  1567	266 282 
  1568	272 284 
  1569	268 280 
  1570	272 284 
  1571	708 276 
  1572	266 274 
  1573	274 288 
  1574	276 280 
  1575	270 278 
  1576	274 278 
  1577	692 278 
  1578	272 280 
  1579	268 274 
  1580	270 278 
  1581	270 280 
  1582	270 282 
  1583	702 284 
  1584	274 278 
  1585	268 276 
  1586	272 286 
  1587	272 286 
  1588	272 280 
  1589	446 284 
  1590	272 274 
  1591	274 286 
  1592	266 274 
  1593	266 278 
  1594	268 276 
  1595	268 344 
  1596	266 284 
  1597	270 282 
  1598	270 284 
  1599	266 282 
  1600	262 274 
  1601	270 274 
  1602	264 278 
  1603	272 282 
  1604	274 280 
  1605	272 278 
  1606	264 284 
  1607	272 278 
  1608	658 278 
  1609	272 272 
  1610	268 284 
  1611	274 282 
  1612	270 282 
  1613	266 282 
  1614	268 344 
  1615	272 284 
  1616	274 284 
  1617	270 282 
  1618	270 276 
  1619	270 278 
  1620	272 278 
  1621	270 280 
  1622	272 284 
  1623	278 280 
  1624	274 282 
  1625	270 284 
  1626	272 280 
  1627	690 280 
  1628	270 280 
  1629	272 280 
  1630	270 274 
  1631	264 282 
  1632	268 286 
  1633	264 378 
  1634	274 280 
  1635	268 282 
  1636	270 280 
  1637	270 284 
  1638	274 286 
  1639	270 598 
  1640	274 282 
  1641	268 284 
  1642	270 278 
  1643	272 278 
  1644	276 280 
  1645	276 272 
  1646	276 284 
  1647	266 274 
  1648	262 280 
  1649	270 278 
  1650	268 280 
  1651	274 276 
  1652	708 272 
  1653	268 286 
  1654	270 282 
  1655	270 284 
  1656	276 270 
  1657	270 280 
  1658	268 422 
  1659	270 278 
  1660	266 280 
  1661	268 278 
  1662	268 276 
  1663	276 274 
  1664	270 768 
  1665	268 282 
  1666	272 282 
  1667	274 276 
  1668	272 274 
  1669	268 278 
  1670	272 556 
  1671	276 276 
  1672	270 284 
  1673	268 280 
  1674	278 282 
  1675	268 278 
  1676	270 722 
  1677	272 282 
  1678	276 284 
  1679	276 278 
  1680	266 290 
  1681	272 282 
  1682	274 646 
  1683	272 278 
  1684	270 284 
  1685	272 284 
  1686	272 280 
  1687	272 282 
  1688	276 612 
  1689	272 280 
  1690	268 282 
  1691	274 276 
  1692	270 280 
  1693	268 278 
  1694	270 622 
  1695	274 278 
  1696	274 278 
  1697	270 284 
  1698	274 288 
  1699	272 280 
  1700	272 278 
  1701	268 282 
  1702	266 272 
  1703	270 278 
  1704	268 278 
  1705	266 278 
  1706	274 274 
  1707	760 282 
  1708	268 272 
  1709	268 286 
  1710	274 278 
  1711	276 280 
  1712	272 278 
  1713	272 418 
  1714	272 276 
  1715	264 280 
  1716	266 278 
  1717	270 278 
  1718	272 284 
  1719	274 548 
  1720	268 282 
  1721	274 278 
  1722	272 274 
  1723	266 280 
  1724	268 284 
  1725	276 282 
  1726	270 276 
  1727	274 280 
  1728	266 282 
  1729	274 278 
  1730	274 276 
  1731	272 284 
  1732	522 280 
  1733	270 278 
  1734	274 278 
  1735	268 276 
  1736	274 284 
  1737	274 280 
  1738	538 282 
  1739	272 288 
  1740	268 276 
  1741	272 280 
  1742	272 282 
  1743	270 280 
  1744	722 286 
  1745	272 278 
  1746	272 278 
  1747	272 276 
  1748	262 280 
  1749	244 286 
  1750	244 278 
  1751	276 284 
  1752	272 274 
  1753	248 286 
  1754	250 278 
  1755	270 288 
  1756	266 288 
  1757	706 288 
  1758	250 270 
  1759	274 278 
  1760	272 282 
  1761	272 254 
  1762	278 280 
  1763	702 278 
  1764	274 280 
  1765	274 284 
  1766	274 288 
  1767	276 282 
  1768	268 284 
  1769	612 276 
  1770	274 276 
  1771	274 282 
  1772	266 280 
  1773	268 284 
  1774	276 276 
  1775	424 282 
  1776	266 282 
  1777	268 278 
  1778	270 278 
  1779	272 282 
  1780	276 280 
  1781	732 276 
  1782	272 282 
  1783	270 280 
  1784	272 276 
  1785	272 280 
  1786	270 282 
  1787	702 278 
  1788	272 270 
  1789	272 278 
  1790	270 276 
  1791	272 280 
  1792	272 282 
  1793	684 276 
  1794	270 284 
  1795	270 280 
  1796	266 280 
  1797	272 282 
  1798	272 278 
  1799	264 340 
  1800	268 280 
  1801	270 282 
  1802	278 284 
  1803	280 284 
  1804	272 282 
  1805	270 274 
  1806	268 278 
  1807	274 278 
  1808	270 282 
  1809	268 280 
  1810	266 278 
  1811	268 280 
  1812	482 280 
  1813	274 282 
  1814	274 282 
  1815	274 278 
  1816	270 278 
  1817	272 276 
  1818	270 388 
  1819	272 278 
  1820	274 282 
  1821	266 284 
  1822	266 282 
  1823	268 802 
  1824	580 284 
  1825	270 284 
  1826	268 276 
  1827	270 288 
  1828	280 282 
  1829	274 280 
  1830	756 276 
  1831	266 276 
  1832	272 284 
  1833	270 280 
  1834	270 282 
  1835	268 280 
  1836	764 278 
  1837	270 274 
  1838	274 278 
  1839	268 280 
  1840	266 278 
  1841	272 280 
  1842	362 280 
  1843	270 282 
  1844	268 278 
  1845	274 278 
  1846	274 278 
  1847	278 280 
  1848	276 368 
  1849	272 280 
  1850	268 284 
  1851	272 278 
  1852	262 280 
  1853	266 276 
  1854	270 790 
  1855	274 278 
  1856	268 278 
  1857	270 288 
  1858	268 282 
  1859	268 282 
  1860	268 542 
  1861	272 284 
  1862	270 278 
  1863	270 278 
  1864	268 276 
  1865	266 284 
  1866	278 282 
  1867	272 280 
  1868	276 278 
  1869	266 274 
  1870	268 278 
  1871	272 276 
  1872	276 282 
  1873	432 276 
  1874	272 280 
  1875	270 282 
  1876	274 286 
  1877	272 278 
  1878	272 276 
  1879	268 356 
  1880	276 280 
  1881	270 282 
  1882	270 282 
  1883	270 286 
  1884	768 278 
  1885	272 272 
  1886	268 280 
  1887	272 278 
  1888	278 282 
  1889	260 276 
  1890	734 278 
  1891	274 280 
  1892	278 280 
  1893	270 282 
  1894	278 286 
  1895	278 280 
  1896	688 278 
  1897	274 278 
  1898	272 280 
  1899	272 282 
  1900	264 282 
  1901	274 274 
  1902	416 282 
  1903	274 276 
  1904	272 276 
  1905	268 288 
  1906	266 280 
  1907	270 282 
  1908	756 282 
  1909	274 286 
  1910	272 286 
  1911	272 284 
  1912	270 276 
  1913	272 276 
  1914	534 274 
  1915	270 280 
  1916	270 286 
  1917	266 280 
  1918	272 280 
  1919	272 282 
  1920	712 280 
  1921	276 280 
  1922	270 280 
  1923	266 284 
  1924	270 284 
  1925	270 282 
  1926	668 284 
  1927	274 284 
  1928	268 282 
  1929	268 280 
  1930	274 278 
  1931	272 280 
  1932	628 284 
  1933	266 284 
  1934	270 280 
  1935	268 274 
  1936	264 278 
  1937	276 276 
  1938	272 472 
  1939	274 278 
  1940	272 274 
  1941	266 286 
  1942	276 282 
  1943	274 276 
  1944	278 290 
  1945	270 282 
  1946	268 292 
  1947	262 280 
  1948	664 282 
  1949	274 278 
  1950	268 280 
  1951	272 270 
  1952	276 276 
  1953	266 278 
  1954	590 280 
  1955	270 276 
  1956	276 280 
  1957	270 280 
  1958	272 276 
  1959	272 284 
  1960	274 442 
  1961	274 280 
  1962	278 278 
  1963	274 282 
  1964	270 282 
  1965	278 276 
  1966	274 642 
  1967	266 292 
  1968	270 282 
  1969	268 260 
  1970	270 284 
  1971	274 280 
  1972	274 628 
  1973	272 284 
  1974	276 280 
  1975	274 278 
  1976	274 288 
  1977	270 280 
  1978	278 764 
  1979	266 278 
  1980	272 278 
  1981	276 282 
  1982	272 280 
  1983	274 282 
  1984	268 278 
  1985	276 280 
  1986	270 284 
  1987	274 278 
  1988	276 282 
  1989	268 278 
  1990	266 280 
  1991	564 284 
  1992	268 280 
  1993	276 282 
  1994	272 276 
  1995	266 426 
  1996	262 284 
  1997	482 274 
  1998	272 282 
  1999	268 278 
  2000	272 280 
  2001	268 278 
  2002	272 262 
  2003	760 272 
  2004	254 278 
  2005	278 262 
  2006	274 258 
  2007	272 284 
  2008	278 274 
  2009	546 276 
  2010	250 258 
  2011	266 272 
  2012	272 282 
  2013	280 282 
  2014	270 256 
  2015	440 292 
  2016	406 262 
  2017	760 364 
  2018	254 256 
  2019	386 256 
  2020	256 262 
  2021	252 266 
  2022	242 260 
  2023	246 282 
  2024	272 278 
  2025	270 280 
  2026	278 278 
  2027	266 278 
  2028	276 280 
  2029	276 278 
  2030	268 278 
  2031	268 282 
  2032	272 280 
  2033	268 278 
  2034	410 282 
  2035	274 272 
  2036	274 282 
  2037	274 280 
  2038	274 278 
  2039	276 282 
  2040	268 502 
  2041	270 284 
  2042	268 276 
  2043	266 276 
  2044	260 284 
  2045	272 276 
  2046	264 278 
  2047	276 276 
  2048	264 282 
  2049	268 284 
  2050	302 258 
  2051	262 310 
  2052	302 270 
  2053	250 632 
  2054	246 286 
  2055	280 260 
  2056	274 280 
  2057	268 258 
  2058	256 280 
  2059	250 278 
  2060	430 268 
  2061	304 260 
  2062	246 270 
  2063	244 284 
  2064	258 280 
  2065	272 372 
  2066	476 280 
  2067	250 282 
  2068	252 282 
  2069	256 278 
  2070	268 276 
  2071	276 380 
  2072	268 288 
  2073	384 336 
  2074	272 280 
  2075	272 282 
  2076	270 262 
  2077	272 274 
  2078	498 282 
  2079	278 276 
  2080	350 312 
  2081	246 288 
  2082	274 276 
  2083	274 278 
  2084	272 280 
  2085	266 282 
  2086	270 264 
  2087	260 256 
  2088	268 288 
  2089	242 258 
  2090	288 710 
  2091	244 294 
  2092	242 300 
  2093	276 260 
  2094	250 286 
  2095	304 258 
  2096	256 284 
  2097	248 278 
  2098	258 254 
  2099	268 264 
  2100	250 262 
  2101	276 258 
  2102	274 286 
  2103	246 466 
  2104	366 258 
  2105	288 264 
  2106	338 254 
  2107	300 282 
  2108	312 278 
  2109	784 500 
  2110	260 270 
  2111	252 314 
  2112	274 282 
  2113	278 312 
  2114	464 286 
  2115	278 266 
  2116	256 258 
  2117	256 254 
  2118	254 394 
  2119	346 256 
  2120	256 266 
  2121	376 278 
  2122	266 282 
  2123	278 280 
  2124	270 278 
  2125	274 280 
  2126	270 284 
  2127	272 468 
  2128	278 282 
  2129	264 276 
  2130	274 280 
  2131	272 280 
  2132	268 282 
  2133	262 274 
  2134	270 290 
  2135	274 282 
  2136	270 286 
  2137	270 278 
  2138	276 278 
  2139	276 280 
  2140	616 278 
  2141	278 276 
  2142	270 278 
  2143	266 284 
  2144	272 284 
  2145	272 278 
  2146	772 276 
  2147	272 282 
  2148	272 276 
  2149	250 294 
  2150	248 264 
  2151	252 274 
  2152	250 258 
  2153	300 298 
  2154	274 288 
  2155	274 314 
  2156	266 258 
  2157	248 260 
  2158	246 262 
  2159	250 778 
  2160	266 282 


==> resources/tikz/data/cycles_sae.dat <==
1 29390069 18147850 25198533 68107543 74518131
2 29655111 18165945 25233075 68500664 74252620
3 29497878 18175171 25122579 68222372 74502971
4 29415894 18182812 25101297 68079634 74317576
5 29400451 18138765 25182574 68044309 74509462
6 29606807 18175859 25158087 68117459 74526729
7 29413438 18244693 25147927 68136742 74456712
8 29376943 18447374 25223940 68178420 74619901
9 29408166 18263645 25176414 68119434 74342630
10 29404730 18210657 25154469 68136139 74387471
11 29410350 18127818 25220536 67990179 74346480
12 29412041 18197584 25144384 68161976 74685417
13 29363337 18205326 25172601 68157545 74589525
14 29440990 18183725 25225728 68131096 74429758
15 29412870 18157236 25213390 68095661 74657594
16 29431767 18166661 25140971 68149275 74386015
17 29441166 18158903 25122924 68192920 74472618
18 29418318 18158569 25155975 68045122 74443639
19 29400704 18235491 25121206 68089239 74443829
20 29414816 18225615 25087713 68189626 74381638
21 29432070 18236679 25182238 68002771 74300055
22 29422919 18213891 25199054 68004590 74426199
23 29544415 18201489 25219909 68096022 74404532
24 29466842 18168683 25223892 68110831 74196097
25 29456235 18217162 25265931 67980260 74309402
26 29346024 18174534 25188748 67967198 74362447
27 29421181 18163556 25180829 68134300 74421248
28 29391725 18180521 25232021 67916993 74564207
29 29426282 18656100 25148297 68059407 74575954
30 29410113 18435844 25247250 68155582 74621027
31 29426165 18387392 25217565 68095858 74378990
32 29414085 18178643 25161635 68040346 74492202
33 29411433 18154327 25204716 67892941 74313511
34 29424956 18367269 25218712 68141627 74400348
35 29458264 18143984 25160442 67914461 74254639
36 29433524 18160374 25214177 68162073 74560908
37 29454256 18165201 25198186 68176589 74390000
38 29365486 18161457 25105412 68184243 74543482
39 29354558 18143615 25133845 68224001 74468501
40 29556481 18172237 25138633 67947560 74447553
41 29427896 18228391 25150154 67994607 74350696
42 29414213 18236883 25282634 68157500 74609806
43 29447257 18258988 25165269 67989272 74457271
44 29408149 18166579 25190037 68218194 74295125
45 29412990 18187060 25193613 68128858 74276865
46 29444031 18148861 25194399 68175462 74399790
47 29427794 18167338 25262908 68180301 74494032
48 29412445 18158163 25164773 67985877 74399474
49 29402887 18148028 25178248 67945806 74426729
50 29422076 18381978 25192773 68131287 74433744
51 29334209 18175749 25151231 68001046 74315936
52 29404543 18178159 25078861 68036281 74468242
53 29398448 18147427 25110218 68125708 74383865
54 29430640 18262359 25101414 67985281 74482689
55 29464698 18220385 25490021 67918984 74422394
56 29453649 18214370 25190273 68087798 74551779
57 29469322 18178175 25229023 68130555 75218994
58 29466582 18170932 25230480 68241331 74472392
59 29442926 18163421 25233059 68141342 74387201
60 29492069 18191563 25200586 68135544 74283949
61 29465413 18147220 25196923 68112132 74473196
62 29432571 18181066 25193167 67923526 74261458
63 29430459 18181600 25607100 68009476 74329664
64 29454304 18217727 25113911 68142989 74507021
65 29390310 18185851 25071550 68225541 74410047
66 29465500 18176349 25103729 68058030 74207071
67 29397434 18152574 25125732 67942851 74396334
68 29467406 18226051 25133143 68135006 74599205
69 29410902 18251262 25163735 68109023 74566122
70 29389616 18233499 25200951 68069406 74538981
71 29435422 18177434 25206264 67854751 74440658
72 29417671 18160822 25304377 68272565 74585644
73 29407239 18172682 25300265 68041058 74587931
74 29405550 18184937 25238195 68192668 74478486
75 29387734 18151447 25203088 68014432 74493071
76 29428975 18192063 25257422 67970414 74502199
77 29336802 18187476 25197121 68019669 74345535
78 29478202 18197797 25130105 67990226 74251042
79 29468959 18158752 25110311 68013493 74285979
80 29435867 18231327 25119738 68302399 74614443
81 29440791 18243098 25221285 68202084 74523666
82 29391774 18200941 25162044 68051980 74566319
83 29417018 18243924 25166135 68030361 74317383
84 29390965 18161206 25201773 67973123 74427704
85 29407789 18158559 25182630 68084113 74406598
86 29435166 18187101 25179528 68162735 74522590
87 29412566 18433163 25189628 68258945 74510059
88 29401853 18153937 25178215 67981993 74371932
89 29378294 18154079 25142254 68062738 74517717
90 29384035 18155396 25096809 68209549 74549130
91 29390271 18180306 25238446 67865571 74463953
92 29451095 18173168 25162580 68127185 74500470
93 29410878 18254414 25158942 68147446 74174348
94 29406194 18478028 25228661 68070470 74647645
95 29413488 18177995 25186242 68223130 74616158
96 29411072 18182136 25189731 68031358 74370049
97 29442776 18225569 25183845 68101583 74566576
98 29413326 18178558 25153275 68037222 74490702
99 29432809 18175836 25201962 68119868 74536872
100 29425236 18185437 25179153 67939276 74375197


==> resources/tikz/data/cycles_saept.dat <==
1 27009494 11765456 18440713 57014407 63226925
2 27127995 11703591 18444482 57034746 63383799
3 27105539 11780880 18454390 56956040 63378290
4 27089435 11867919 18522632 56936065 63419392
5 27120272 11760598 18501555 57143804 63539992
6 27027894 11783316 18451240 57007947 63430000
7 27091988 11755749 18547369 56960283 63350604
8 27073789 11773837 18500762 57132382 63620514
9 27094214 11754188 18510252 57051891 63528789
10 27003883 11775966 18479877 57144099 63609924
11 27035638 11696838 18445369 56882284 63331031
12 27096364 11749813 18445115 56986438 63404771
13 27113040 11789062 18456805 57150059 63444577
14 27082863 11742309 18577075 57166763 63469766
15 27025400 11758644 18452715 57061620 63436088
16 27081057 11742657 18542430 57209678 63476407
17 27102800 11756404 18448933 57025615 63312029
18 27174158 11774513 18590948 56924280 63670894
19 27057414 11745399 18479180 57045254 63434583
20 26994369 11709158 18459159 57207227 63518993
21 27082212 11751643 18518530 57095291 63464164
22 27097575 11774614 18457909 56996556 63505033
23 27134158 11791759 18538355 57065773 63413759
24 27131075 11759380 18431027 56965135 63384264
25 27036690 11754721 18534227 56963767 63327650
26 27097328 11750042 18440589 57028318 63371660
27 27065494 11846610 18525572 57105630 63604218
28 27197411 11768440 18494882 56982248 63304502
29 27132792 11703010 18455268 57069959 63411799
30 27029257 11797212 18464248 57048102 63543345
31 27070976 11685793 18466122 56951039 63484817
32 27061931 11747696 18443245 57247287 63519779
33 27110618 11763039 18463828 56977429 63256764
34 27001145 11816259 18569734 57027311 63378318
35 27055845 11793235 18516692 56985086 63322718
36 27092427 11782515 18604043 56998084 63553465
37 27071586 11761160 18459768 57069245 63402936
38 27091488 11764982 18534046 56945299 63521754
39 27034477 11756611 18437031 57052431 64383704
40 27147217 11811417 18543237 57225816 63567442
41 27105790 11792738 18462414 57120561 63270559
42 27091657 11718208 18486832 56903598 63478951
43 27098477 11777843 18451940 56988411 63338864
44 27032869 11796873 18432426 56981866 63362606
45 27105016 11770868 18532540 56957731 63436283
46 27148198 11751473 18532214 56944497 63425488
47 27097764 11769486 18565849 56913521 64172647
48 27108627 11785014 18416895 57003026 63461677
49 27053024 11760690 18488331 57041429 63427442
50 27128185 11792955 18452170 56925430 63482640
51 27094285 11768930 18512319 57115145 63461310
52 27129785 11777178 18463845 57201231 63512109
53 27138229 11689622 18481029 57045628 63333174
54 27065472 11781915 18477969 56883301 63349208
55 27162273 11776606 18453254 57152688 63486147
56 27169027 11762586 18578841 57237262 63320779
57 27326254 11769537 18456795 56949016 63328461
58 27181004 11756611 18508963 57136724 63450760
59 27135380 11774560 18446014 56848810 63524544
60 27089811 11765070 18567476 56953514 63297551
61 27097719 11741349 18460249 56930996 63525618
62 27515499 11819999 18454096 57224626 63591982
63 27117893 11755854 18496462 56920938 63364709
64 27070915 11699527 18469974 57055326 63322928
65 27125647 11762679 18467263 57041855 63437542
66 27119171 11819525 18462502 56910192 63437615
67 27096531 11768717 18582908 56934765 63315471
68 27078717 11788582 18526100 57036226 63276696
69 27032556 11794146 18517992 56956823 63226707
70 27097011 11770459 18469870 56861410 63326919
71 27099248 11747314 18452631 57036063 63494294
72 27080394 11792547 18424706 57023550 63315383
73 27012912 11692338 18506243 56904677 63355307
74 27058128 11763891 18477890 57105115 63356681
75 27228445 11777074 18471095 56985795 63306996
76 27116785 11756781 18517958 56980243 63321135
77 27119245 11775761 18493205 56971931 63490221
78 27028870 11782164 18511413 57153812 63445788
79 27109041 11834566 18459384 57077516 63443823
80 27528216 11687141 18473018 57112780 63520643
81 27082861 11749825 18453569 57047881 63464918
82 27104402 11760190 18494889 57003952 63367170
83 27059701 11790608 18528073 56956995 63363808
84 27113408 11785017 18457407 57089419 63301667
85 27117858 11760793 18539679 56909342 63285320
86 27095018 11795875 18468021 56980723 63465638
87 27110359 11771771 18709219 57030635 63593800
88 27048378 11782451 18450928 57141145 63573927
89 27114436 11692389 18457648 57078767 63685609
90 27125986 11757351 18470313 57110761 63887420
91 27109793 11752052 18423899 57325906 63553148
92 27091771 11739831 18570111 57162315 63618484
93 27025416 11767509 18425408 57059590 63532215
94 27212262 11783887 18583236 57026053 63524088
95 27094824 11769161 18449984 57103304 63202054
96 27144134 11689376 18419462 57257806 63628490
97 27132232 11755513 18463268 57280440 63437723
98 27022665 11742394 18445930 57148867 63526047
99 27101759 11756561 18566861 57140411 63543563
100 27105202 11774563 18451589 57178620 63494048


==> resources/tikz/data/ell_no_pda.dat <==
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 0 0 0 0
25 0 0 0 0
26 0 0 0 0
27 0 0 0 0
28 0 0 0 0
29 0 0 0 0
30 0 0 0 0
31 0 0 0 0
32 0 0 0 0
33 0 0 0 0
34 0 0 0 0
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 0 0 0 0
40 0 0 0 0
41 0 0 0 0
42 0 0 0 0
43 0 0 0 0
44 0 0 0 0
45 0 0 0 0
46 0 0 0 0
47 0 0 0 0
48 0 0 0 0
49 0 0 0 0
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 0 0 0 0
56 0 0 0 0
57 0 0 0 0
58 0 0 0 0
59 0 0 0 0
60 0 0 0 0
61 0 0 0 0
62 0 0 0 0
63 0 0 0 0
64 0 0 0 0
65 0.004568437860374345 0.006076465891954227 0.007185310032821786 0.005987758360684822
66 0.0670185398740353 0.15976226381619799 0.0726958218752772 0.15905260356604276
67 0.03756763949259292 0.09092521955113989 0.04067240308702209 0.0927437239421627
68 0.11243679588397056 0.08897365386321299 0.11651734232236317 0.08524793754989798
69 0.1113723055087377 0.0930542003016056 0.10263461367870132 0.09527188858334072
70 0.0538454714805287 0.04076111061829149 0.05632928235607203 0.042712676306218396
71 0.1483633460480795 0.12228333185487449 0.14627871906324846 0.12609775569945889
72 0.01964871817617316 0.020713208551406015 0.019072119222922027 0.021999467754812384
73 0.11421094650935865 0.09283243147343209 0.10973121618025371 0.09203406369200745
74 0.0781069812827109 0.06577663443626364 0.07464738756320412 0.060099352435021736
75 0.006120819657588929 0.00576598953251131 0.005987758360684822 0.0056772820012419055
76 0.012862592034063692 0.015390756675241727 0.013306129690410716 0.014193205003104763
77 0.007628847689168811 0.008205446642419942 0.007983677814246429 0.009003814423844585
78 0.007495786392264703 0.014015789940565954 0.00780626275170762 0.014947219018894705
79 0.04741417546349685 0.044309411869067686 0.050297170229752504 0.043821520447085954
80 0.023507495786392264 0.019426949347999645 0.021688991395369468 0.020535793488867204
81 0.0011975516721369644 0.001286259203406369 0.0013306129690410717 0.001508028031579881
82 0.007007894970282977 0.001286259203406369 0.00705224873591768 0.001020136609598155
83 0.002306395813004524 0.0013306129690410717 0.002395103344273929 0.0012419054377716668
84 0.0037257163133150003 0.005987758360684822 0.005810343298146013 0.005056329282356072
85 0.04009580413377096 0.03739022443005411 0.04009580413377096 0.0372128093675153
86 0.0593896921848665 0.03951920518051982 0.055797037168455604 0.039208728821076906
87 0.001153197906502262 0.00576598953251131 0.0008870753126940477 0.00576598953251131
88 0.0011975516721369644 0.000798367781424643 0.001020136609598155 0.001020136609598155
89 0.002528164641178036 0.0009314290783287501 0.0022176882817351194 0.0008870753126940477
90 0.0039474851414885125 0.0007096602501552382 0.0045240840947396435 0.000798367781424643
91 0.0011088441408675597 0.0006653064845205358 0.000576598953251131 0.000798367781424643
92 0.0007096602501552382 0.0006653064845205358 0.00048789142198172626 0.0007540140157899405
93 0.0003991838907123215 0.0007540140157899405 0.000576598953251131 0.00044353765634702386
94 0.003459593719506786 0.00044353765634702386 0.00297170229752506 0.00017741506253880955
95 0.0003548301250776191 4.435376563470239e-05 0.0005322451876164287 0.0003104763594429167
96 0.0003104763594429167 0.00017741506253880955 0.00013306129690410717 0.0003991838907123215
97 0.0003991838907123215 0.0003104763594429167 0.0003548301250776191 0.0003548301250776191
98 0.00044353765634702386 0.0007096602501552382 0.0012419054377716668 0.000576598953251131
99 0.000576598953251131 0.0006209527188858334 0.0003104763594429167 0.0003104763594429167
100 0.00017741506253880955 0.00017741506253880955 0.00022176882817351193 0.00048789142198172626
101 0.00017741506253880955 8.870753126940477e-05 0.0003104763594429167 0.00017741506253880955
102 0.00013306129690410717 0.00013306129690410717 0.00013306129690410717 0
103 0.00013306129690410717 0 0.00013306129690410717 4.435376563470239e-05
104 4.435376563470239e-05 4.435376563470239e-05 4.435376563470239e-05 0
105 8.870753126940477e-05 8.870753126940477e-05 4.435376563470239e-05 8.870753126940477e-05
106 4.435376563470239e-05 0.00022176882817351193 0.00022176882817351193 0
107 8.870753126940477e-05 8.870753126940477e-05 0.00017741506253880955 4.435376563470239e-05
108 0.00017741506253880955 0 8.870753126940477e-05 8.870753126940477e-05
109 0.00013306129690410717 4.435376563470239e-05 4.435376563470239e-05 4.435376563470239e-05
110 0.00017741506253880955 0.00013306129690410717 0 4.435376563470239e-05
111 0 4.435376563470239e-05 4.435376563470239e-05 4.435376563470239e-05
112 0 0 8.870753126940477e-05 0
113 0.00017741506253880955 8.870753126940477e-05 8.870753126940477e-05 4.435376563470239e-05
114 4.435376563470239e-05 0.00044353765634702386 4.435376563470239e-05 0.000576598953251131
115 8.870753126940477e-05 0 4.435376563470239e-05 0.00013306129690410717
116 8.870753126940477e-05 0 8.870753126940477e-05 8.870753126940477e-05
117 8.870753126940477e-05 0 0 4.435376563470239e-05
118 8.870753126940477e-05 8.870753126940477e-05 8.870753126940477e-05 8.870753126940477e-05
119 0 0 0.00017741506253880955 4.435376563470239e-05
120 4.435376563470239e-05 0 0.00013306129690410717 8.870753126940477e-05
121 4.435376563470239e-05 8.870753126940477e-05 8.870753126940477e-05 0
122 0.00013306129690410717 4.435376563470239e-05 0 0
123 0 0 4.435376563470239e-05 4.435376563470239e-05
124 0.00013306129690410717 8.870753126940477e-05 4.435376563470239e-05 0
125 0 4.435376563470239e-05 4.435376563470239e-05 0
126 8.870753126940477e-05 4.435376563470239e-05 0.00013306129690410717 0.00017741506253880955
127 0 4.435376563470239e-05 0.00022176882817351193 4.435376563470239e-05
128 8.870753126940477e-05 0.00013306129690410717 0.00013306129690410717 8.870753126940477e-05
129 0.00013306129690410717 4.435376563470239e-05 0.00013306129690410717 4.435376563470239e-05
130 4.435376563470239e-05 4.435376563470239e-05 4.435376563470239e-05 8.870753126940477e-05
131 8.870753126940477e-05 8.870753126940477e-05 0 8.870753126940477e-05
132 8.870753126940477e-05 0.00013306129690410717 0 8.870753126940477e-05
133 0.00013306129690410717 0 8.870753126940477e-05 8.870753126940477e-05
134 4.435376563470239e-05 4.435376563470239e-05 0.00013306129690410717 4.435376563470239e-05
135 0 4.435376563470239e-05 4.435376563470239e-05 0.00013306129690410717
136 0.00022176882817351193 4.435376563470239e-05 0.00017741506253880955 0.00013306129690410717
137 0.00026612259380821434 8.870753126940477e-05 0.00022176882817351193 0.00017741506253880955
138 0.00026612259380821434 0.00022176882817351193 0.00013306129690410717 0.00026612259380821434
139 8.870753126940477e-05 0.00022176882817351193 0.00017741506253880955 0.0003104763594429167
140 0.00013306129690410717 0.0003548301250776191 0.0003991838907123215 0.0003991838907123215
141 0.0003548301250776191 4.435376563470239e-05 0.0003548301250776191 8.870753126940477e-05
142 0.00013306129690410717 8.870753126940477e-05 0 4.435376563470239e-05
143 0.00017741506253880955 0 0.00022176882817351193 0
144 0.00013306129690410717 0 0.00013306129690410717 0
145 8.870753126940477e-05 0 4.435376563470239e-05 0
146 8.870753126940477e-05 0.0012419054377716668 0.00017741506253880955 0.001020136609598155
147 4.435376563470239e-05 0.0009757828439634525 0 0.0009314290783287501
148 8.870753126940477e-05 0 4.435376563470239e-05 0
149 0.00017741506253880955 4.435376563470239e-05 8.870753126940477e-05 0
150 8.870753126940477e-05 0 4.435376563470239e-05 0
151 0 0 0.00022176882817351193 0
152 0.00013306129690410717 0 4.435376563470239e-05 4.435376563470239e-05
153 4.435376563470239e-05 4.435376563470239e-05 0.00013306129690410717 4.435376563470239e-05
154 0.00013306129690410717 4.435376563470239e-05 8.870753126940477e-05 0
155 8.870753126940477e-05 0 8.870753126940477e-05 0
156 0 0 4.435376563470239e-05 0
157 0.00022176882817351193 0 0.00017741506253880955 0
158 0.00022176882817351193 0 0.00017741506253880955 0
159 0.000576598953251131 0 0.00044353765634702386 0
160 0.0003991838907123215 0 0.000576598953251131 4.435376563470239e-05
161 0.00026612259380821434 0 0.00022176882817351193 0
162 0.00017741506253880955 0 0.00026612259380821434 0


==> resources/tikz/data/ell_pda_0x514ae.dat <==
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 0 0 0 0
25 0 0 0 0
26 0 0 0 0
27 0 0 0 0
28 0 0 0 0
29 0 0 0 0
30 0 0 0 0
31 0 0 0 0
32 0 0 0 0
33 0 0 0 0
34 0 0 0 0
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 0 0 0 0
40 0 0 0 0
41 0 0 0 0
42 0 0 0 0
43 0 0 0 0
44 0 0 0 0
45 0 0 0 0
46 0 0 0 0
47 0 0 0 0
48 0 0 0 0
49 0 0 0 0
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 0 0 0 0
56 0 0 0 0
57 0 0 0 0
58 0 0 0 0
59 0 0 0 0
60 0 0 0 0
61 0 0 0 0
62 0 0 0 0
63 0 0 0 0
64 0 0 0 0
65 0 0 0 0
66 0 0 0 0
67 0 0 0 0
68 0 0 0 0
69 0 0 0 0
70 0 0 0 0
71 0 0 0 0
72 0 0 0 0
73 0 0 0 0
74 0 0 0 0
75 0 0 0 0
76 0 0 0 0
77 0 0 0 0
78 0 0 0 0
79 0 0 0 0
80 0 0 0 0
81 0 0 0 0
82 0 0 0 0
83 0 0 0 0
84 0 0 0 0
85 0 0 0 0
86 0 0 0 0
87 0 0 0 0
88 0 0 0 0
89 0 4.1423304751253055e-05 0 4.1423304751253055e-05
90 0 0.00016569321900501222 4.1423304751253055e-05 8.284660950250611e-05
91 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05
92 4.1423304751253055e-05 0.00012426991425375916 8.284660950250611e-05 4.1423304751253055e-05
93 0.00012426991425375916 8.284660950250611e-05 4.1423304751253055e-05 0.00024853982850751833
94 8.284660950250611e-05 8.284660950250611e-05 0.00012426991425375916 0.0003728097427612775
95 0.00012426991425375916 0.00020711652375626527 0.00012426991425375916 0.0002899631332587714
96 0.0003728097427612775 0.0002899631332587714 0.0004556563522637836 0.00016569321900501222
97 0.0002899631332587714 0.00020711652375626527 0.00012426991425375916 0.0005385029617662897
98 0.0004970796570150367 0.0005385029617662897 0.00041423304751253055 0.0004970796570150367
99 0.0006213495712687958 0.0004556563522637836 0.0006213495712687958 0.0003728097427612775
100 0.0007041961807713019 0.0004970796570150367 0.00041423304751253055 0.0003728097427612775
101 0.0004970796570150367 0.00020711652375626527 0.00020711652375626527 8.284660950250611e-05
102 0.00020711652375626527 0.0002899631332587714 0.000745619485522555 0.0004970796570150367
103 0.00012426991425375916 0.00016569321900501222 0.00016569321900501222 0.00016569321900501222
104 8.284660950250611e-05 4.1423304751253055e-05 0.00020711652375626527 0.00012426991425375916
105 4.1423304751253055e-05 0.00020711652375626527 8.284660950250611e-05 4.1423304751253055e-05
106 4.1423304751253055e-05 8.284660950250611e-05 4.1423304751253055e-05 0
107 0 4.1423304751253055e-05 4.1423304751253055e-05 8.284660950250611e-05
108 0 0 0 4.1423304751253055e-05
109 4.1423304751253055e-05 0 0 0.00012426991425375916
110 0 0 4.1423304751253055e-05 4.1423304751253055e-05
111 4.1423304751253055e-05 0 0.00012426991425375916 0.00020711652375626527
112 0 0 0.00033138643801002444 0.00033138643801002444
113 0 0 0.0010355826187813265 0.002195435151816412
114 0 0 0.0056335694461704154 0.0059235325794291865
115 0 4.1423304751253055e-05 0.01545089267221739 0.015533739281719895
116 8.284660950250611e-05 4.1423304751253055e-05 0.03773663062839153 0.039227869599436645
117 4.1423304751253055e-05 8.284660950250611e-05 0.06896980241083633 0.07207655026718031
118 0 4.1423304751253055e-05 0.09958162462201234 0.10471811441116773
119 4.1423304751253055e-05 0.00024853982850751833 0.11892630794084752 0.12745950871960565
120 0.00016569321900501222 0.00020711652375626527 0.1098546042003231 0.11925769437885754
121 0.00012426991425375916 0.00033138643801002444 0.0920425831572843 0.09523217762313077
122 0.0005799262665175428 0.0011598525330350855 0.06685721386852243 0.06855556936332381
123 0.0033138643801002444 0.003189594465846485 0.05045358518702622 0.05003935213951369
124 0.007746157988484321 0.008450354169255624 0.046476947930905926 0.04370158651257197
125 0.018474793919058864 0.019841762975850212 0.04312166024605443 0.03877221324717286
126 0.035706888695580134 0.03835798019966033 0.037198127666625246 0.031937367963216105
127 0.05840685969926681 0.061099374508098256 0.02999047263990721 0.026800878174060728
128 0.07944989851290336 0.08595335735885008 0.027960730707095812 0.024149786669980532
129 0.09535644753738454 0.09854604200323101 0.02767076757383704 0.021374425251646578
130 0.09581210388964832 0.09693053311793215 0.02671803156455822 0.019344683318835175
131 0.08616047388260635 0.08964003148171161 0.019841762975850212 0.01710782486226751
132 0.07580464769479309 0.07497618159976803 0.014581003272441075 0.013048340996644711
133 0.06665009734476617 0.06341907957416842 0.008906010521519406 0.008864587216768154
134 0.0529389834721014 0.05173770763431507 0.006337765626941718 0.0065034588459467295
135 0.04407439625533325 0.04564848183588087 0.004597986827389089 0.004887949960647861
136 0.037198127666625246 0.03694958783811773 0.004432293608384077 0.003603827513359016
137 0.03214448448697237 0.03090178534443478 0.003562404208607763 0.0027753614183339548
138 0.030570398906424753 0.026262375212294436 0.002154011847065159 0.002361128370821424
139 0.026883724783563233 0.02456401971749306 0.0012426991425375916 0.001574085580547616
140 0.025102522679259352 0.02125015533739282 0.0010355826187813265 0.0009941593140300733
141 0.021498695165900337 0.017646327824033803 0.00033138643801002444 0.0008284660950250611
142 0.018391947309556355 0.015326622757963631 0.0004970796570150367 0.0010355826187813265
143 0.015368046062714883 0.013876807091669774 0.0006627728760200489 0.0003728097427612775
144 0.010811482540077048 0.0108529058448283 0.0006627728760200489 0.0004556563522637836
145 0.009278820264280684 0.007829004597986827 0.0003728097427612775 0.0005799262665175428
146 0.007414771550474297 0.00637918893169297 0.00041423304751253055 0.0004970796570150367
147 0.005095066484404126 0.00447371691313533 0.00024853982850751833 0.0005385029617662897
148 0.0034795575991052566 0.003189594465846485 0.0003728097427612775 0.00041423304751253055
149 0.002361128370821424 0.0025682448945776896 0.0006213495712687958 0.0003728097427612775
150 0.002071165237562653 0.002278281761318918 0.0002899631332587714 0.0005385029617662897
151 0.0013255457520400978 0.0018226254090551344 0.00041423304751253055 8.284660950250611e-05
152 0.001449815666293857 0.0016983554948013754 0.0005385029617662897 0.00041423304751253055
153 0.0009113127045275672 0.0009941593140300733 0.0004556563522637836 0.00041423304751253055
154 0.0008284660950250611 0.0012426991425375916 0.00033138643801002444 0.00033138643801002444
155 0.0006213495712687958 0.0007041961807713019 0.0003728097427612775 0.0004556563522637836
156 0.0005799262665175428 0.0007041961807713019 0.0004556563522637836 0.0004970796570150367
157 0.00041423304751253055 0.0010355826187813265 0.0004556563522637836 0.000787042790273808
158 0.0003728097427612775 0.0011184292282838326 0.0004970796570150367 0.0008284660950250611
159 0.0006213495712687958 0.0006213495712687958 0.0005799262665175428 0.0004970796570150367
160 0.0002899631332587714 0.00020711652375626527 0.00024853982850751833 0.0006627728760200489
161 0.0002899631332587714 0.0005385029617662897 0.0005385029617662897 0.0008284660950250611
162 0.0004970796570150367 0.0003728097427612775 0.00033138643801002444 0.0003728097427612775
163 0.00033138643801002444 0.0004556563522637836 0.0004556563522637836 0.0004556563522637836
164 0.0004556563522637836 0.00024853982850751833 0.00041423304751253055 0.00020711652375626527
165 0.00033138643801002444 0.0006627728760200489 0.0003728097427612775 0.0006213495712687958
166 0.0005385029617662897 0.00020711652375626527 0.0002899631332587714 0.0004556563522637836
167 0.00012426991425375916 0.00020711652375626527 0.00041423304751253055 0.00041423304751253055
168 0.0004970796570150367 0.0005385029617662897 0.00016569321900501222 0.00020711652375626527
169 0.0002899631332587714 0.0005385029617662897 0.00012426991425375916 0.00041423304751253055
170 0.0003728097427612775 0.00033138643801002444 0.0002899631332587714 0.00012426991425375916
171 0.00016569321900501222 0.0004970796570150367 8.284660950250611e-05 0.0002899631332587714
172 0.0002899631332587714 0.0004970796570150367 0.0002899631332587714 8.284660950250611e-05
173 0.0005385029617662897 0.0006627728760200489 0.00012426991425375916 0.00024853982850751833
174 0.00020711652375626527 0.0003728097427612775 0.00012426991425375916 0.00012426991425375916
175 0.0004556563522637836 0.00033138643801002444 0.00016569321900501222 0.00012426991425375916
176 0.00024853982850751833 0.0004556563522637836 4.1423304751253055e-05 0.00016569321900501222
177 0.00033138643801002444 0.0004556563522637836 0.00012426991425375916 8.284660950250611e-05
178 0.00041423304751253055 0.00020711652375626527 4.1423304751253055e-05 8.284660950250611e-05
179 0.00016569321900501222 0.00020711652375626527 8.284660950250611e-05 0.00012426991425375916
180 0.00024853982850751833 0.00016569321900501222 4.1423304751253055e-05 0.00012426991425375916
181 0.0002899631332587714 0.00020711652375626527 0.00012426991425375916 0.00012426991425375916
182 0.00012426991425375916 0.0002899631332587714 4.1423304751253055e-05 8.284660950250611e-05
183 0.00024853982850751833 0.00012426991425375916 0 0.00020711652375626527
184 0.00016569321900501222 8.284660950250611e-05 0.00012426991425375916 4.1423304751253055e-05
185 0.00024853982850751833 0.00012426991425375916 0.00012426991425375916 0
186 0.00012426991425375916 8.284660950250611e-05 0.00016569321900501222 8.284660950250611e-05
187 0.00020711652375626527 0.0003728097427612775 8.284660950250611e-05 0.00016569321900501222
188 4.1423304751253055e-05 0.00024853982850751833 0.00016569321900501222 8.284660950250611e-05
189 0.0002899631332587714 0.00012426991425375916 0 0.00012426991425375916
190 4.1423304751253055e-05 4.1423304751253055e-05 0 0.00012426991425375916
191 0.00016569321900501222 8.284660950250611e-05 8.284660950250611e-05 4.1423304751253055e-05
192 0.00020711652375626527 0.00020711652375626527 4.1423304751253055e-05 8.284660950250611e-05
193 0.00012426991425375916 0.00012426991425375916 4.1423304751253055e-05 4.1423304751253055e-05
194 0.00012426991425375916 0 8.284660950250611e-05 8.284660950250611e-05
195 4.1423304751253055e-05 0.00012426991425375916 8.284660950250611e-05 8.284660950250611e-05
196 4.1423304751253055e-05 0.00016569321900501222 0.00012426991425375916 0
197 0.00012426991425375916 0.00012426991425375916 0 0.00016569321900501222
198 4.1423304751253055e-05 0.00012426991425375916 0 0
199 0.00012426991425375916 8.284660950250611e-05 0 0
200 8.284660950250611e-05 0.0002899631332587714 8.284660950250611e-05 0
201 4.1423304751253055e-05 4.1423304751253055e-05 8.284660950250611e-05 8.284660950250611e-05
202 0 0.00012426991425375916 4.1423304751253055e-05 8.284660950250611e-05
203 8.284660950250611e-05 0.00012426991425375916 0 4.1423304751253055e-05
204 8.284660950250611e-05 4.1423304751253055e-05 8.284660950250611e-05 0.00012426991425375916
205 4.1423304751253055e-05 4.1423304751253055e-05 0 8.284660950250611e-05
206 4.1423304751253055e-05 8.284660950250611e-05 0.00012426991425375916 0.00012426991425375916
207 8.284660950250611e-05 0.00016569321900501222 8.284660950250611e-05 8.284660950250611e-05
208 4.1423304751253055e-05 4.1423304751253055e-05 0.00016569321900501222 4.1423304751253055e-05
209 0.00012426991425375916 0 0 4.1423304751253055e-05
210 0 4.1423304751253055e-05 8.284660950250611e-05 0
211 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 0.00012426991425375916
212 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 8.284660950250611e-05
213 0.00020711652375626527 4.1423304751253055e-05 0.00012426991425375916 0.00020711652375626527
214 0 0.00012426991425375916 0 4.1423304751253055e-05
215 4.1423304751253055e-05 0 4.1423304751253055e-05 0
216 0.00016569321900501222 0 8.284660950250611e-05 0.00012426991425375916
217 8.284660950250611e-05 8.284660950250611e-05 0 0
218 8.284660950250611e-05 4.1423304751253055e-05 4.1423304751253055e-05 8.284660950250611e-05
219 4.1423304751253055e-05 0.00012426991425375916 0.00016569321900501222 4.1423304751253055e-05
220 4.1423304751253055e-05 0.00016569321900501222 0.00020711652375626527 0.00012426991425375916
221 4.1423304751253055e-05 0.00012426991425375916 0.00012426991425375916 4.1423304751253055e-05
222 0.00012426991425375916 0 8.284660950250611e-05 4.1423304751253055e-05
223 0 8.284660950250611e-05 4.1423304751253055e-05 8.284660950250611e-05
224 8.284660950250611e-05 8.284660950250611e-05 4.1423304751253055e-05 4.1423304751253055e-05
225 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05
226 8.284660950250611e-05 8.284660950250611e-05 0 0
227 4.1423304751253055e-05 4.1423304751253055e-05 0 4.1423304751253055e-05
228 0 8.284660950250611e-05 8.284660950250611e-05 0
229 0 4.1423304751253055e-05 4.1423304751253055e-05 8.284660950250611e-05
230 4.1423304751253055e-05 0.00012426991425375916 0 4.1423304751253055e-05
231 0 4.1423304751253055e-05 8.284660950250611e-05 4.1423304751253055e-05
232 8.284660950250611e-05 0 0 0
233 4.1423304751253055e-05 0 4.1423304751253055e-05 4.1423304751253055e-05
234 4.1423304751253055e-05 8.284660950250611e-05 0 8.284660950250611e-05
235 0 0 0 8.284660950250611e-05
236 0.00012426991425375916 0.00012426991425375916 4.1423304751253055e-05 4.1423304751253055e-05
237 4.1423304751253055e-05 0 8.284660950250611e-05 4.1423304751253055e-05
238 0 0 0.00012426991425375916 0.00012426991425375916
239 8.284660950250611e-05 0.00012426991425375916 8.284660950250611e-05 8.284660950250611e-05
240 4.1423304751253055e-05 0 0.00012426991425375916 0
241 4.1423304751253055e-05 4.1423304751253055e-05 8.284660950250611e-05 4.1423304751253055e-05
242 4.1423304751253055e-05 4.1423304751253055e-05 8.284660950250611e-05 0.00012426991425375916
243 0 8.284660950250611e-05 8.284660950250611e-05 8.284660950250611e-05
244 8.284660950250611e-05 0.00012426991425375916 0 0.00020711652375626527
245 4.1423304751253055e-05 4.1423304751253055e-05 0 4.1423304751253055e-05
246 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 0.00012426991425375916
247 0.00012426991425375916 0.00016569321900501222 4.1423304751253055e-05 8.284660950250611e-05
248 0 8.284660950250611e-05 8.284660950250611e-05 0
249 8.284660950250611e-05 8.284660950250611e-05 4.1423304751253055e-05 4.1423304751253055e-05
250 4.1423304751253055e-05 8.284660950250611e-05 4.1423304751253055e-05 4.1423304751253055e-05
251 4.1423304751253055e-05 0 4.1423304751253055e-05 4.1423304751253055e-05
252 8.284660950250611e-05 8.284660950250611e-05 0 4.1423304751253055e-05
253 0 8.284660950250611e-05 4.1423304751253055e-05 0.00012426991425375916
254 0.00012426991425375916 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05
255 0 8.284660950250611e-05 0 0.00012426991425375916
256 0.00012426991425375916 4.1423304751253055e-05 0 0
257 4.1423304751253055e-05 4.1423304751253055e-05 0 4.1423304751253055e-05
258 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05
259 4.1423304751253055e-05 8.284660950250611e-05 0 0
260 8.284660950250611e-05 0 4.1423304751253055e-05 0
261 0 0.00012426991425375916 4.1423304751253055e-05 4.1423304751253055e-05
262 4.1423304751253055e-05 0.00012426991425375916 0 4.1423304751253055e-05
263 4.1423304751253055e-05 0 0 0
264 0 0 0 0
265 0 0 0 4.1423304751253055e-05
266 4.1423304751253055e-05 4.1423304751253055e-05 0 0
267 0 8.284660950250611e-05 0 0
268 8.284660950250611e-05 4.1423304751253055e-05 4.1423304751253055e-05 0
269 4.1423304751253055e-05 4.1423304751253055e-05 0 0
270 0 8.284660950250611e-05 0 0
271 0 4.1423304751253055e-05 0 0
272 4.1423304751253055e-05 4.1423304751253055e-05 0 0
273 0 0 8.284660950250611e-05 4.1423304751253055e-05
274 4.1423304751253055e-05 4.1423304751253055e-05 0 0
275 0 4.1423304751253055e-05 0 0
276 8.284660950250611e-05 4.1423304751253055e-05 0 0
277 8.284660950250611e-05 0 0 8.284660950250611e-05
278 4.1423304751253055e-05 0 4.1423304751253055e-05 0
279 4.1423304751253055e-05 0 4.1423304751253055e-05 4.1423304751253055e-05
280 0 0 0 0
281 0 4.1423304751253055e-05 0 4.1423304751253055e-05
282 0 0 4.1423304751253055e-05 0
283 0 0 0 4.1423304751253055e-05
284 0 0 0 4.1423304751253055e-05
285 0 4.1423304751253055e-05 0 4.1423304751253055e-05
286 0 0 0 0
287 8.284660950250611e-05 0 4.1423304751253055e-05 4.1423304751253055e-05
288 0 4.1423304751253055e-05 0 0
289 0 0 0 0
290 4.1423304751253055e-05 0 0 0
291 4.1423304751253055e-05 0 4.1423304751253055e-05 0
292 0 0 0 4.1423304751253055e-05
293 4.1423304751253055e-05 4.1423304751253055e-05 0 0
294 4.1423304751253055e-05 0 0 0
295 4.1423304751253055e-05 4.1423304751253055e-05 0 4.1423304751253055e-05
296 0 0 0 0
297 0 0 0 4.1423304751253055e-05
298 0 0 8.284660950250611e-05 0
299 0 0 8.284660950250611e-05 0
300 4.1423304751253055e-05 0 0 0
301 4.1423304751253055e-05 0 0 0
302 0 0 0 0
303 8.284660950250611e-05 0 4.1423304751253055e-05 0
304 4.1423304751253055e-05 0 0 0
305 4.1423304751253055e-05 4.1423304751253055e-05 0 0
306 0 0 0 0
307 0 0 4.1423304751253055e-05 0
308 4.1423304751253055e-05 0 0 0
309 0 4.1423304751253055e-05 0 4.1423304751253055e-05
310 0 4.1423304751253055e-05 0 4.1423304751253055e-05
311 0 0 0 0
312 0 0 4.1423304751253055e-05 0
313 4.1423304751253055e-05 0 0 0
314 0 0 0 4.1423304751253055e-05
315 0 0 0 0
316 0 0 4.1423304751253055e-05 0
317 4.1423304751253055e-05 8.284660950250611e-05 0 0
318 0 0 0 0
319 0 4.1423304751253055e-05 0 0
320 0 0 0 0
321 0 0 0 0
322 4.1423304751253055e-05 0 4.1423304751253055e-05 4.1423304751253055e-05
323 0 4.1423304751253055e-05 0 0
324 4.1423304751253055e-05 4.1423304751253055e-05 0 4.1423304751253055e-05
325 4.1423304751253055e-05 4.1423304751253055e-05 0 0
326 0 4.1423304751253055e-05 0 0
327 0 0 4.1423304751253055e-05 0
328 0 0 0 0
329 0 0 0 4.1423304751253055e-05
330 0 0 0 0
331 0 0 4.1423304751253055e-05 0
332 0 4.1423304751253055e-05 4.1423304751253055e-05 0
333 0 0 0 0
334 0 4.1423304751253055e-05 4.1423304751253055e-05 0
335 0 4.1423304751253055e-05 0 0
336 0 0 0 4.1423304751253055e-05
337 0 4.1423304751253055e-05 0 0
338 0 4.1423304751253055e-05 4.1423304751253055e-05 0
339 0 0 0 4.1423304751253055e-05
340 0 0 0 0
341 4.1423304751253055e-05 0 0 0
342 0 4.1423304751253055e-05 0 0
343 0 0 0 4.1423304751253055e-05
344 0 0 0 0
345 0 0 0 0
346 0 0 0 0
347 4.1423304751253055e-05 4.1423304751253055e-05 0 0
348 0 0 0 0
349 0 0 0 0
350 4.1423304751253055e-05 4.1423304751253055e-05 0 0
351 0 0 0 0
352 0 0 0 0
353 0 0 0 0
354 0 0 0 4.1423304751253055e-05
355 4.1423304751253055e-05 0 0 0
356 0 0 0 0
357 0 0 0 0
358 0 0 0 0
359 0 0 0 0
360 0 0 0 0
361 0 0 0 0
362 0 0 0 0
363 0 0 4.1423304751253055e-05 0
364 4.1423304751253055e-05 0 0 0
365 0 0 0 0
366 0 0 4.1423304751253055e-05 0
367 0 0 0 4.1423304751253055e-05
368 0 0 0 0
369 0 0 0 0
370 0 4.1423304751253055e-05 0 0
371 4.1423304751253055e-05 0 0 0
372 0 0 0 0
373 0 0 0 0
374 0 0 0 0
375 0 0 0 0
376 4.1423304751253055e-05 0 4.1423304751253055e-05 0
377 0 0 0 0
378 0 0 0 0
379 0 0 0 0
380 0 0 0 4.1423304751253055e-05
381 0 0 0 0
382 0 4.1423304751253055e-05 0 8.284660950250611e-05
383 0 8.284660950250611e-05 0 0
384 4.1423304751253055e-05 4.1423304751253055e-05 0 0
385 0 0 4.1423304751253055e-05 0
386 0 0 0 4.1423304751253055e-05
387 0 0 0 0
388 0 4.1423304751253055e-05 0 8.284660950250611e-05
389 4.1423304751253055e-05 0 0 4.1423304751253055e-05
390 0 0 0 0
391 0 4.1423304751253055e-05 4.1423304751253055e-05 0
392 0 4.1423304751253055e-05 0 0
393 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 0
394 0 0 8.284660950250611e-05 0
395 0 4.1423304751253055e-05 4.1423304751253055e-05 0
396 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05
397 0 0 0 0
398 0 0 0 0
399 0 0 4.1423304751253055e-05 0
400 4.1423304751253055e-05 0 0 8.284660950250611e-05
401 4.1423304751253055e-05 4.1423304751253055e-05 8.284660950250611e-05 8.284660950250611e-05
402 4.1423304751253055e-05 0 8.284660950250611e-05 8.284660950250611e-05
403 0 4.1423304751253055e-05 4.1423304751253055e-05 0
404 0 4.1423304751253055e-05 0 8.284660950250611e-05
405 8.284660950250611e-05 8.284660950250611e-05 0.00016569321900501222 0
406 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 0
407 0 4.1423304751253055e-05 4.1423304751253055e-05 0
408 0 8.284660950250611e-05 4.1423304751253055e-05 4.1423304751253055e-05
409 4.1423304751253055e-05 4.1423304751253055e-05 0 0.00012426991425375916
410 4.1423304751253055e-05 8.284660950250611e-05 8.284660950250611e-05 8.284660950250611e-05
411 0 8.284660950250611e-05 4.1423304751253055e-05 0
412 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05 4.1423304751253055e-05


==> resources/tikz/data/ell_pda_0x514ae_0x51605.dat <==
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 0 0 0 0
25 0 0 0 0
26 0 0 0 0
27 0 0 0 0
28 0 0 0 0
29 0 0 0 0
30 0 0 0 0
31 0 0 0 0
32 0 0 0 0
33 0 0 0 0
34 0 0 0 0
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 0 0 0 0
40 0 0 0 0
41 0 0 0 0
42 0 0 0 0
43 0 0 0 0
44 0 0 0 0
45 0 0 0 0
46 0 0 0 0
47 0 0 0 0
48 0 0 0 0
49 0 0 0 0
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 0 0 0 0
56 0 0 0 0
57 0 0 0 0
58 0 0 0 0
59 0 0 0 0
60 0 0 0 0
61 0 0 0 0
62 0 0 0 0
63 0 0 0 0
64 0 0 0 0
65 0 0 0 0
66 0 0 0 0
67 0 0 0 0
68 0 0 0 0
69 0 0 0 0
70 0 0 0 0
71 0 0 0 0
72 0 0 0 0
73 0 0 0 0
74 0 0 0 0
75 0 0 0 0
76 0 0 0 0
77 0 0 0 0
78 0 0 0 0
79 0 0 0 0
80 0 0 0 0
81 0 0 0 0
82 0 0 0 0
83 0 0 0 0
84 0 0 0 0
85 0 0.0001674130498472356 0 0.0001674130498472356
86 0 0.00012555978738542668 0 0.00012555978738542668
87 0 0 0 4.18532624618089e-05
88 0 0 0 4.18532624618089e-05
89 0 0 0 0
90 0 0 0 4.18532624618089e-05
91 0 0 0 0
92 0 0 0 0
93 0 0 0 0
94 0 0 0 0
95 0 0 0 0
96 0 0 0 0
97 0 0 0 4.18532624618089e-05
98 0 0 0 0
99 0 0 0 0
100 0 0 0 4.18532624618089e-05
101 0 0 0 0
102 0 0 0 0
103 0 0 0 0
104 0 0 0 0
105 0 0 0 0
106 0 0 0 0
107 0 0 0 0
108 0 0 4.18532624618089e-05 4.18532624618089e-05
109 0 0 4.18532624618089e-05 0
110 0 4.18532624618089e-05 0.0005440924120035156 0
111 4.18532624618089e-05 0.0001674130498472356 0.0019252500732432093 0
112 0 8.37065249236178e-05 0.010505168877914034 0.00012555978738542668
113 0 0.00025111957477085337 0.038128322102707904 0.00025111957477085337
114 0.0001674130498472356 0.00041853262461808896 0.09605323734985143 0.0010881848240070313
115 0 0.0006277989369271335 0.15360147323483866 0.004310886033566316
116 0.00025111957477085337 0.002553049010170343 0.16766416942200643 0.01707613108441803
117 8.37065249236178e-05 0.010086636253295945 0.13413970619009752 0.05570669233666764
118 0.0008789185116979868 0.03448708826853053 0.09659732976185494 0.11128782488594986
119 0.000795211986774369 0.07600552463064496 0.07144351902230779 0.14941614698865777
120 0.0018833968107814004 0.1199514502155443 0.05583225212405307 0.15184363621144267
121 0.007366174193278366 0.14280333151969196 0.03758422969070439 0.11735654794291216
122 0.021177750805675303 0.13066588540576737 0.026618674925710458 0.08684551960825346
123 0.05277696396434102 0.10944628133763026 0.019629180094588375 0.0639936383041058
124 0.09262126982798309 0.08379023144854142 0.01699242455949441 0.04867534424308375
125 0.11593353701921065 0.06282174695517516 0.013602310300087891 0.03344075670698531
126 0.12212781986355836 0.04298330054827774 0.010756288452684887 0.022935587829071277
127 0.10480056920436948 0.03147365337128029 0.007366174193278366 0.015025321223789394
128 0.09852257983509814 0.02243334867952957 0.006026869794500482 0.01406269618716779
129 0.07964675846482233 0.016113506047796426 0.003934206671410036 0.012304859163771817
130 0.06905788306198468 0.01326748420039342 0.0027204620600175785 0.011928179801615537
131 0.05277696396434102 0.012263005901310008 0.0017578370233959737 0.009040304691750722
132 0.03783534926547524 0.010421462352990416 0.0013811576612396937 0.005817603482191437
133 0.029171723935880804 0.00908215795421253 0.001255597873854267 0.0051479512828024945
134 0.022140375842296906 0.006319842631733143 0.0009207717741597958 0.003222701209559285
135 0.01669945172226175 0.003683087096639183 0.0006277989369271335 0.0019252500732432093
136 0.013560457037626083 0.002887875109864814 0.00041853262461808896 0.0021763696480140626
137 0.01100740802745574 0.001967103335705018 0.0003766793621562801 0.0015067174486251204
138 0.008035826392667308 0.0014648641861633115 0.00041853262461808896 0.0014230109237015026
139 0.0061942828443477165 0.001213744611392458 0.0005022391495417067 0.0005859456744653246
140 0.003976059933871845 0.0009207717741597958 0.0005022391495417067 0.0011300380864688402
141 0.003306407734482903 0.0009626250366216047 0.00041853262461808896 0.000795211986774369
142 0.002050809860628636 0.000795211986774369 0.00025111957477085337 0.0008370652492361779
143 0.0016741304984723559 0.0010463315615452224 0.0008370652492361779 0.0006696521993889424
144 0.0013393043987778848 0.0011300380864688402 0.00041853262461808896 0.0008789185116979868
145 0.0007115054618507513 0.0009626250366216047 0.0003348260996944712 0.0009626250366216047
146 0.0006696521993889424 0.0014648641861633115 0.0003766793621562801 0.000795211986774369
147 0.0009207717741597958 0.0013811576612396937 0.0003766793621562801 0.0011300380864688402
148 0.0005859456744653246 0.0015067174486251204 0.0001674130498472356 0.001255597873854267
149 0.0004603858870798979 0.0014648641861633115 0.0002929728372326623 0.0013393043987778848
150 0.0002929728372326623 0.0017159837609341648 0.0006696521993889424 0.001255597873854267
151 0.00020926631230904448 0.001632277236010547 0.0003766793621562801 0.0010463315615452224
152 0.0005022391495417067 0.0014230109237015026 0.0004603858870798979 0.0014230109237015026
153 0.0004603858870798979 0.0017159837609341648 0.0003766793621562801 0.0015485707110869291
154 0.0003348260996944712 0.002050809860628636 0.0007533587243125602 0.0017159837609341648
155 0.0003348260996944712 0.0023019294353994893 0.0004603858870798979 0.0026367555350939606
156 0.00012555978738542668 0.001967103335705018 0.0005859456744653246 0.003222701209559285
157 0.00012555978738542668 0.002050809860628636 0.0005859456744653246 0.002553049010170343
158 0.00020926631230904448 0.001590423973548738 0.0005440924120035156 0.0018415435483195915
159 0.00020926631230904448 0.0014230109237015026 0.0002929728372326623 0.0012974511363160759
160 0.0003766793621562801 0.0017159837609341648 0.0002929728372326623 0.0021763696480140626
161 0.0003348260996944712 0.0010881848240070313 0.0005859456744653246 0.0017996902858577826
162 0.0005022391495417067 0.0010044782990834135 0.0002929728372326623 0.0009207717741597958
163 0.0007115054618507513 0.0011300380864688402 0.00025111957477085337 0.0011718913489306491
164 0.0005022391495417067 0.0010463315615452224 8.37065249236178e-05 0.0010463315615452224
165 0.0003348260996944712 0.0008789185116979868 0.00025111957477085337 0.0009207717741597958
166 0.0007115054618507513 0.0005440924120035156 0.0001674130498472356 0.000795211986774369
167 0.0007533587243125602 0.0008370652492361779 0.0002929728372326623 0.0006696521993889424
168 0.0009626250366216047 0.0005440924120035156 0.0003766793621562801 0.0008370652492361779
169 0.0007115054618507513 0.0005859456744653246 0.00025111957477085337 0.0007115054618507513
170 0.0004603858870798979 0.0010881848240070313 0 0.0005022391495417067
171 0.0001674130498472356 0.00041853262461808896 0 0.0006277989369271335
172 0.00012555978738542668 0.0005022391495417067 4.18532624618089e-05 0.0006277989369271335
173 0.00025111957477085337 0.0003348260996944712 8.37065249236178e-05 0.0003348260996944712
174 0.00012555978738542668 0.00020926631230904448 8.37065249236178e-05 0.00020926631230904448
175 0.00012555978738542668 0.0001674130498472356 4.18532624618089e-05 0.00012555978738542668
176 0.0001674130498472356 4.18532624618089e-05 8.37065249236178e-05 0.00020926631230904448
177 0.00025111957477085337 0.00012555978738542668 8.37065249236178e-05 0.00012555978738542668
178 0.00012555978738542668 4.18532624618089e-05 0 0.00020926631230904448
179 0.0001674130498472356 4.18532624618089e-05 0 0.0001674130498472356
180 0 8.37065249236178e-05 0 0
181 8.37065249236178e-05 8.37065249236178e-05 4.18532624618089e-05 4.18532624618089e-05
182 0.00012555978738542668 8.37065249236178e-05 4.18532624618089e-05 4.18532624618089e-05
183 0.0001674130498472356 0.00012555978738542668 4.18532624618089e-05 4.18532624618089e-05
184 0.00012555978738542668 8.37065249236178e-05 0.00012555978738542668 4.18532624618089e-05
185 0 4.18532624618089e-05 4.18532624618089e-05 0
186 0 0 0 0
187 8.37065249236178e-05 8.37065249236178e-05 0.0001674130498472356 8.37065249236178e-05
188 4.18532624618089e-05 0 4.18532624618089e-05 0
189 4.18532624618089e-05 8.37065249236178e-05 8.37065249236178e-05 4.18532624618089e-05
190 4.18532624618089e-05 0.0001674130498472356 0 8.37065249236178e-05
191 4.18532624618089e-05 0 8.37065249236178e-05 0
192 8.37065249236178e-05 4.18532624618089e-05 0 0.00020926631230904448
193 0 4.18532624618089e-05 4.18532624618089e-05 0.00012555978738542668
194 8.37065249236178e-05 4.18532624618089e-05 0 0
195 4.18532624618089e-05 8.37065249236178e-05 0 0.00012555978738542668
196 8.37065249236178e-05 0.00012555978738542668 8.37065249236178e-05 0
197 0 0 4.18532624618089e-05 8.37065249236178e-05
198 4.18532624618089e-05 4.18532624618089e-05 4.18532624618089e-05 8.37065249236178e-05
199 0 4.18532624618089e-05 0 8.37065249236178e-05
200 4.18532624618089e-05 4.18532624618089e-05 8.37065249236178e-05 8.37065249236178e-05
201 0 8.37065249236178e-05 4.18532624618089e-05 4.18532624618089e-05
202 8.37065249236178e-05 0.00012555978738542668 0 4.18532624618089e-05
203 0 8.37065249236178e-05 0 4.18532624618089e-05
204 0 0 0 4.18532624618089e-05
205 4.18532624618089e-05 8.37065249236178e-05 0 0
206 0 4.18532624618089e-05 8.37065249236178e-05 4.18532624618089e-05
207 8.37065249236178e-05 8.37065249236178e-05 8.37065249236178e-05 4.18532624618089e-05
208 0 4.18532624618089e-05 4.18532624618089e-05 0
209 0 4.18532624618089e-05 4.18532624618089e-05 0
210 0 0 0 0
211 0 0 0 4.18532624618089e-05
212 0 4.18532624618089e-05 0 4.18532624618089e-05
213 0 0 4.18532624618089e-05 0
214 0.00012555978738542668 0 0 4.18532624618089e-05
215 0 0 4.18532624618089e-05 4.18532624618089e-05
216 0 4.18532624618089e-05 4.18532624618089e-05 4.18532624618089e-05
217 4.18532624618089e-05 4.18532624618089e-05 0 0
218 0.00012555978738542668 4.18532624618089e-05 4.18532624618089e-05 0
219 4.18532624618089e-05 0 4.18532624618089e-05 0
220 0 0 0 0.00012555978738542668
221 0 4.18532624618089e-05 4.18532624618089e-05 0
222 0 4.18532624618089e-05 0 0
223 4.18532624618089e-05 0 4.18532624618089e-05 0
224 4.18532624618089e-05 0 0 0
225 0 0 8.37065249236178e-05 8.37065249236178e-05
226 0 0 0.00012555978738542668 0
227 4.18532624618089e-05 4.18532624618089e-05 0 4.18532624618089e-05
228 0 4.18532624618089e-05 8.37065249236178e-05 4.18532624618089e-05
229 4.18532624618089e-05 0 4.18532624618089e-05 0
230 4.18532624618089e-05 0 0 0
231 0 8.37065249236178e-05 0 0
232 4.18532624618089e-05 0 4.18532624618089e-05 0
233 8.37065249236178e-05 4.18532624618089e-05 4.18532624618089e-05 0
234 8.37065249236178e-05 8.37065249236178e-05 0 0
235 0 4.18532624618089e-05 4.18532624618089e-05 4.18532624618089e-05
236 0 0.00012555978738542668 4.18532624618089e-05 0
237 0 0 0 0
238 0 4.18532624618089e-05 8.37065249236178e-05 0
239 0 0 4.18532624618089e-05 0
240 4.18532624618089e-05 4.18532624618089e-05 4.18532624618089e-05 4.18532624618089e-05
241 8.37065249236178e-05 0 4.18532624618089e-05 8.37065249236178e-05
242 0.00012555978738542668 4.18532624618089e-05 0 0
243 0 0 4.18532624618089e-05 4.18532624618089e-05
244 0 4.18532624618089e-05 0 8.37065249236178e-05
245 4.18532624618089e-05 0 4.18532624618089e-05 0
246 0 4.18532624618089e-05 0 0
247 4.18532624618089e-05 4.18532624618089e-05 4.18532624618089e-05 0
248 0 0 0 4.18532624618089e-05
249 0 0 0 0
250 4.18532624618089e-05 0 0 0
251 0 4.18532624618089e-05 0 0
252 0 0 4.18532624618089e-05 0
253 4.18532624618089e-05 0 0 0
254 0 0 0 0
255 0 4.18532624618089e-05 0 8.37065249236178e-05
256 0 0 0 0
257 4.18532624618089e-05 0 0 0
258 0 4.18532624618089e-05 0 0
259 0 8.37065249236178e-05 4.18532624618089e-05 0
260 0 0 0 4.18532624618089e-05
261 0 0 0 0
262 0 0 0 4.18532624618089e-05
263 0 0 0 0
264 0 0 0 0
265 0 0 0 0
266 0 0 0 0
267 0 0 0 4.18532624618089e-05
268 4.18532624618089e-05 4.18532624618089e-05 0 0
269 0 0 0 0
270 0 0 0 0
271 0 0 0 4.18532624618089e-05
272 0 0 0 0
273 4.18532624618089e-05 0 0 0
274 0 0 0 0
275 0 0 0 0
276 0 0 0 0
277 0 4.18532624618089e-05 0 4.18532624618089e-05
278 0 0 0 0
279 0 0 0 0
280 0 0 0 0
281 0 0 0 0
282 0 0 4.18532624618089e-05 0
283 0 0 0 4.18532624618089e-05
284 4.18532624618089e-05 0 0 0
285 0 0 0 0
286 0 0 0 0
287 0 0 0 0
288 0 0 0 0
289 0 0 0 0
290 0 0 0 0
291 0 0 0 0
292 0 0 0 0
293 0 0 4.18532624618089e-05 0
294 0 4.18532624618089e-05 0 0
295 0 4.18532624618089e-05 0 0
296 0 4.18532624618089e-05 0 0
297 0 0 0 0
298 0 0 0 0
299 0 0 0 0
300 0 0 0 0
301 4.18532624618089e-05 0 0 0
302 0 0 0 0
303 0 0 4.18532624618089e-05 0
304 0 4.18532624618089e-05 0 0
305 0 0 0 0
306 0 0 0 0
307 0 0 0 0
308 0 0 0 0
309 4.18532624618089e-05 0 4.18532624618089e-05 0
310 0 0 0 4.18532624618089e-05
311 0 0 0 4.18532624618089e-05
312 0 0 0 0
313 0 0 4.18532624618089e-05 0
314 0 0 0 0
315 0 0 0 4.18532624618089e-05
316 0 0 0 0
317 0 0 0 0
318 4.18532624618089e-05 0 0 0
319 4.18532624618089e-05 0 0 4.18532624618089e-05
320 0 0 0 4.18532624618089e-05
321 4.18532624618089e-05 0 4.18532624618089e-05 0
322 4.18532624618089e-05 0 0 0
323 0 4.18532624618089e-05 0 4.18532624618089e-05
324 0 0 4.18532624618089e-05 0
325 0 0 0 0
326 0 4.18532624618089e-05 0 4.18532624618089e-05
327 0 0 0 0
328 0 0 0 0
329 4.18532624618089e-05 0 0 8.37065249236178e-05
330 0 0 0 8.37065249236178e-05
331 0 0 0 0
332 0 0 0 0
333 0 0 0 0
334 4.18532624618089e-05 4.18532624618089e-05 4.18532624618089e-05 0
335 0 0 0 0
336 0 0 4.18532624618089e-05 0
337 0 0 0 0
338 0 8.37065249236178e-05 8.37065249236178e-05 0
339 0 0 0 0
340 0 0 0 0
341 0 0 0 0
342 0 4.18532624618089e-05 4.18532624618089e-05 0
343 0 0 0 0
344 0 0 0 0
345 4.18532624618089e-05 0 4.18532624618089e-05 0
346 0 0 4.18532624618089e-05 4.18532624618089e-05
347 0 0 0 8.37065249236178e-05
348 0 0 4.18532624618089e-05 4.18532624618089e-05
349 0 4.18532624618089e-05 8.37065249236178e-05 4.18532624618089e-05
350 0 4.18532624618089e-05 8.37065249236178e-05 0.00012555978738542668
351 0 0 0.00012555978738542668 0
352 4.18532624618089e-05 4.18532624618089e-05 0.0001674130498472356 4.18532624618089e-05
353 0 4.18532624618089e-05 0.00020926631230904448 0.00012555978738542668
354 8.37065249236178e-05 4.18532624618089e-05 0.00020926631230904448 8.37065249236178e-05
355 0 8.37065249236178e-05 4.18532624618089e-05 0.00012555978738542668
356 0.0001674130498472356 0 8.37065249236178e-05 0.00012555978738542668
357 0 4.18532624618089e-05 8.37065249236178e-05 0.0001674130498472356
358 4.18532624618089e-05 8.37065249236178e-05 0.0001674130498472356 4.18532624618089e-05
359 8.37065249236178e-05 0 0.0001674130498472356 0.00020926631230904448
360 4.18532624618089e-05 4.18532624618089e-05 8.37065249236178e-05 0.00020926631230904448
361 0.00025111957477085337 0.00012555978738542668 4.18532624618089e-05 0.0002929728372326623
362 4.18532624618089e-05 0.00020926631230904448 8.37065249236178e-05 4.18532624618089e-05
363 4.18532624618089e-05 8.37065249236178e-05 0.00012555978738542668 4.18532624618089e-05
364 8.37065249236178e-05 4.18532624618089e-05 0.0001674130498472356 8.37065249236178e-05
365 8.37065249236178e-05 0.00012555978738542668 0.0001674130498472356 0.00020926631230904448
366 0.0001674130498472356 8.37065249236178e-05 0.00012555978738542668 0.00012555978738542668
367 0.00025111957477085337 8.37065249236178e-05 8.37065249236178e-05 0.00012555978738542668
368 0.0001674130498472356 0.0001674130498472356 0.0001674130498472356 4.18532624618089e-05


==> resources/tikz/data/ell_pda_0x51605.dat <==
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 0 0 0 0
25 0 0 0 0
26 0 0 0 0
27 0 0 0 0
28 0 0 0 0
29 0 0 0 0
30 0 0 0 0
31 0 0 0 0
32 0 0 0 0
33 0 0 0 0
34 0 0 0 0
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 0 0 0 0
40 0 0 0 0
41 0 0 0 0
42 0 0 0 0
43 0 0 0 0
44 0 0 0 0
45 0 0 0 0
46 0 0 0 0
47 0 0 0 0
48 0 0 0 0
49 0 0 0 0
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 0 0 0 0
56 0 0 0 0
57 0 0 0 0
58 0 0 0 0
59 0 0 0 0
60 0 0 0 0
61 0 0 0 0
62 0 0 0 0
63 0 0 0 0
64 0 0 0 0
65 0 0 0 0
66 0 0 0 0
67 0 0 0 0
68 0 0 0 0
69 0 0 0 0
70 0 0 0 0
71 0 0 0 0
72 0 0 0 0
73 0 0 0 0
74 0 0 0 4.3888523151195965e-05
75 0 0 0 0
76 0 0.00013166556945358788 0 0
77 0 4.3888523151195965e-05 0 0.00013166556945358788
78 0 8.777704630239193e-05 0 4.3888523151195965e-05
79 0 0.00026333113890717575 0 0.00021944261575597982
80 0 0.00013166556945358788 0 8.777704630239193e-05
81 0 0.0003511081852095677 0 0.0005705508009655475
82 0 0.0005266622778143515 0 0.00030721966205837174
83 0 0.0005705508009655475 0 0.0005266622778143515
84 0 0.0005266622778143515 0 0.0007461048935703314
85 0 0.00039499670836076365 0 0.0003511081852095677
86 0 0.0006144393241167435 0 0.00021944261575597982
87 0 0.00021944261575597982 0 0.00026333113890717575
88 0 0.00017555409260478386 0 0.00030721966205837174
89 0 0.00026333113890717575 0 8.777704630239193e-05
90 0 4.3888523151195965e-05 0 4.3888523151195965e-05
91 0 0.00013166556945358788 0 4.3888523151195965e-05
92 0 0 0 4.3888523151195965e-05
93 0 0 0 0
94 0 0 0 0
95 0 0 0 4.3888523151195965e-05
96 0 0 0 0
97 0 4.3888523151195965e-05 0 0
98 0 0 0 0
99 0 0 0 0
100 0 0.00017555409260478386 0 0
101 0 0.0013166556945358788 0 0
102 0 0.01022602589422866 0 0
103 0 0.05209567698046961 0 0
104 0 0.17103357472021066 0.00048277375466315557 0
105 0 0.3100285275400483 0.004257186745666009 0
106 0.00013166556945358788 0.252183454026772 0.03489137590520079 4.3888523151195965e-05
107 0.00021944261575597982 0.10313802940531051 0.1292517006802721 8.777704630239193e-05
108 0.00026333113890717575 0.023524248409041035 0.22453368444151856 0.00017555409260478386
109 0.0007899934167215273 0.011718235681369323 0.22001316655694536 0.0007461048935703314
110 0.003818301514154049 0.010840465218345403 0.12846170726355058 0.0026333113890717576
111 0.013034891375905201 0.008733816107087997 0.06899275839368005 0.007943822690366469
112 0.02348035988588984 0.0049594031160851435 0.03971911345183234 0.017906517445687952
113 0.03559359227561992 0.0031599736668861092 0.025060346719332896 0.031116962914197938
114 0.04011411016019311 0.0029405310511301293 0.013956550362080315 0.03326750054860654
115 0.043274083827079216 0.0026333113890717576 0.008294930875576038 0.03629580864603906
116 0.03133640552995392 0.0018872064955014263 0.0053543998244459075 0.028834759710335747
117 0.020715382927364495 0.0017994294491990345 0.0032038621900373054 0.021461487820934825
118 0.013561553653719553 0.0007899934167215273 0.0029405310511301293 0.013122668422207592
119 0.010884353741496598 0.0005705508009655475 0.0028527540048277375 0.007943822690366469
120 0.007724380074610489 0.0006583278472679394 0.0017994294491990345 0.007636603028308098
121 0.008251042352424841 0.00039499670836076365 0.002457757296466974 0.005310511301294712
122 0.00500329163923634 0.0006144393241167435 0.0015799868334430546 0.004871626069782752
123 0.004608294930875576 0.0007461048935703314 0.0017555409260478386 0.005047180162387536
124 0.004608294930875576 0.00026333113890717575 0.0012727671713846829 0.004696071977177968
125 0.0052227342549923195 0.0007022163704191354 0.0014044327408382709 0.004388852315119597
126 0.005266622778143515 0.0005705508009655475 0.0008777704630239193 0.004432740838270792
127 0.004652183454026772 0.0007022163704191354 0.001228878648233487 0.004213298222514812
128 0.004388852315119597 0.001009436032477507 0.0009655475093263111 0.004388852315119597
129 0.003730524467851657 0.0007899934167215273 0.0009216589861751152 0.0039060785604564407
130 0.004652183454026772 0.0006144393241167435 0.0009216589861751152 0.00478384902348036
131 0.004871626069782752 0.0008338819398727232 0.00228220320386219 0.004696071977177968
132 0.007680491551459293 0.0007022163704191354 0.004301075268817204 0.006144393241167435
133 0.014702655255650647 0.0005705508009655475 0.007680491551459293 0.011235461926706167
134 0.02804476629361422 0.0003511081852095677 0.009260478384902349 0.023568136932192233
135 0.041562431424182575 0.0003511081852095677 0.009874917709019092 0.03515470704410797
136 0.05815229317533465 0.0006144393241167435 0.006934386657888962 0.05332455562870309
137 0.07597103357472021 0.00039499670836076365 0.0053543998244459075 0.07627825323677859
138 0.08202764976958525 0.00030721966205837174 0.002326091727013386 0.08286153170945798
139 0.07114329602808865 0.00013166556945358788 0.0018872064955014263 0.07864823348694316
140 0.049857362299758616 0.0003511081852095677 0.0017555409260478386 0.05551898178626289
141 0.031380294053105114 0.0005266622778143515 0.0016238753565942505 0.03524248409041036
142 0.019881500987491772 0.00039499670836076365 0.0012727671713846829 0.021637041913539608
143 0.013649330700021944 0.00017555409260478386 0.0007461048935703314 0.013429888084265965
144 0.010708799648891815 0.00017555409260478386 0.0008338819398727232 0.01053324555628703
145 0.008251042352424841 0.00026333113890717575 0.0005266622778143515 0.008733816107087997
146 0.00750493745885451 8.777704630239193e-05 0.0007461048935703314 0.006100504718016239
147 0.005529953917050691 0.00013166556945358788 0.0008338819398727232 0.006671055518981786
148 0.0053543998244459075 0 0.0008338819398727232 0.005047180162387536
149 0.004652183454026772 8.777704630239193e-05 0.0005705508009655475 0.005793285055957867
150 0.0039060785604564407 0.00026333113890717575 0.00039499670836076365 0.003598858898398069
151 0.004432740838270792 4.3888523151195965e-05 0.00026333113890717575 0.0043449637919684
152 0.003949967083607637 0.00013166556945358788 0.00048277375466315557 0.0043449637919684
153 0.0031160851437349135 0.00017555409260478386 0.0005266622778143515 0.004388852315119597
154 0.004388852315119597 0.00017555409260478386 0.00043888523151195964 0.0043449637919684
155 0.003554970375246873 4.3888523151195965e-05 0.00030721966205837174 0.004125521176212421
156 0.003949967083607637 4.3888523151195965e-05 0.00043888523151195964 0.004169409699363616
157 0.0049594031160851435 0 0.00048277375466315557 0.004696071977177968
158 0.005398288347597103 0.00013166556945358788 0.00013166556945358788 0.0050910686855387315
159 0.006539389949528199 4.3888523151195965e-05 0.00030721966205837174 0.008777704630239193
160 0.010664911125740618 8.777704630239193e-05 0.00013166556945358788 0.012859337283300416
161 0.015536537195523371 0 0.0003511081852095677 0.018169848584595128
162 0.017511520737327188 0 8.777704630239193e-05 0.024182576256308975
163 0.01575597981127935 4.3888523151195965e-05 8.777704630239193e-05 0.01966205837173579
164 0.01000658327847268 4.3888523151195965e-05 4.3888523151195965e-05 0.014570989686197059
165 0.007987711213517665 0 0.00013166556945358788 0.010138248847926268
166 0.004652183454026772 0 8.777704630239193e-05 0.00706605222734255
167 0.003028308097432521 0 0.00013166556945358788 0.0049594031160851435
168 0.00228220320386219 8.777704630239193e-05 4.3888523151195965e-05 0.003335527759490893
169 0.002238314680710994 4.3888523151195965e-05 8.777704630239193e-05 0.0024138687733157777
170 0.0017116524028966426 8.777704630239193e-05 0 0.0017555409260478386
171 0.0017116524028966426 4.3888523151195965e-05 0.00013166556945358788 0.0014922097871406627
172 0.0017116524028966426 0.00013166556945358788 8.777704630239193e-05 0.0015799868334430546
173 0.0017994294491990345 4.3888523151195965e-05 0.00013166556945358788 0.0016238753565942505
174 0.0010972130787798991 0 8.777704630239193e-05 0.0012727671713846829
175 0.0008777704630239193 4.3888523151195965e-05 4.3888523151195965e-05 0.0012727671713846829
176 0.0009216589861751152 8.777704630239193e-05 4.3888523151195965e-05 0.0012727671713846829
177 0.0007461048935703314 0 0.00013166556945358788 0.0010972130787798991
178 0.00048277375466315557 0.00013166556945358788 8.777704630239193e-05 0.0008777704630239193
179 0.0006583278472679394 0.00013166556945358788 8.777704630239193e-05 0.0008777704630239193
180 0.0007461048935703314 4.3888523151195965e-05 4.3888523151195965e-05 0.001228878648233487
181 0.0007899934167215273 0.00017555409260478386 4.3888523151195965e-05 0.0009655475093263111
182 0.0008338819398727232 4.3888523151195965e-05 4.3888523151195965e-05 0.0007022163704191354
183 0.0005705508009655475 8.777704630239193e-05 0.00017555409260478386 0.0008777704630239193
184 0.0005266622778143515 8.777704630239193e-05 0 0.00039499670836076365
185 0.0007899934167215273 0 0 0.0009655475093263111
186 0.0006144393241167435 0 0 0.001009436032477507
187 0.0005266622778143515 8.777704630239193e-05 4.3888523151195965e-05 0.0014483212639894668
188 0.0007022163704191354 0 8.777704630239193e-05 0.001184990125082291
189 0.0007899934167215273 0 4.3888523151195965e-05 0.0009216589861751152
190 0.0008338819398727232 0.00013166556945358788 0 0.0005705508009655475
191 0.00048277375466315557 0 8.777704630239193e-05 0.0006583278472679394
192 0.00030721966205837174 4.3888523151195965e-05 0 0.00043888523151195964
193 8.777704630239193e-05 0 4.3888523151195965e-05 0.00039499670836076365
194 0.00013166556945358788 0 0 0.00026333113890717575
195 4.3888523151195965e-05 0 0 0.00013166556945358788
196 0.00026333113890717575 0 4.3888523151195965e-05 0.00013166556945358788
197 8.777704630239193e-05 0 4.3888523151195965e-05 0.00017555409260478386
198 8.777704630239193e-05 4.3888523151195965e-05 4.3888523151195965e-05 0.00021944261575597982
199 8.777704630239193e-05 4.3888523151195965e-05 0 0.00017555409260478386
200 0.00013166556945358788 0 4.3888523151195965e-05 8.777704630239193e-05
201 0.00013166556945358788 0 0 0.00013166556945358788
202 0.00013166556945358788 0 0 0.00017555409260478386
203 0.00021944261575597982 0 0 0.00013166556945358788
204 8.777704630239193e-05 0 8.777704630239193e-05 0.00013166556945358788
205 0 0 4.3888523151195965e-05 0
206 0.00013166556945358788 0 4.3888523151195965e-05 4.3888523151195965e-05
207 0 0 0 8.777704630239193e-05
208 0 0 0 4.3888523151195965e-05
209 4.3888523151195965e-05 4.3888523151195965e-05 0 4.3888523151195965e-05
210 8.777704630239193e-05 0 0 4.3888523151195965e-05
211 0.00013166556945358788 0 0 4.3888523151195965e-05
212 0 4.3888523151195965e-05 0 0
213 0 4.3888523151195965e-05 0 0
214 4.3888523151195965e-05 0 0.00013166556945358788 0.00017555409260478386
215 0 0 0 4.3888523151195965e-05
216 4.3888523151195965e-05 0 0 0.00021944261575597982
217 4.3888523151195965e-05 0 0 4.3888523151195965e-05
218 0 0 0 4.3888523151195965e-05
219 4.3888523151195965e-05 0 0 8.777704630239193e-05
220 4.3888523151195965e-05 0 0 0
221 4.3888523151195965e-05 4.3888523151195965e-05 0 0
222 4.3888523151195965e-05 0 4.3888523151195965e-05 8.777704630239193e-05
223 0.00013166556945358788 0 0 4.3888523151195965e-05
224 0 0 0 4.3888523151195965e-05
225 4.3888523151195965e-05 0 0 4.3888523151195965e-05
226 8.777704630239193e-05 4.3888523151195965e-05 8.777704630239193e-05 0
227 4.3888523151195965e-05 0 0 4.3888523151195965e-05
228 0 0 4.3888523151195965e-05 0
229 8.777704630239193e-05 0 0 8.777704630239193e-05
230 4.3888523151195965e-05 4.3888523151195965e-05 0 8.777704630239193e-05
231 0 4.3888523151195965e-05 0 4.3888523151195965e-05
232 0 0 0 0
233 0 0 0 4.3888523151195965e-05
234 8.777704630239193e-05 0 0 0
235 8.777704630239193e-05 0 0 0
236 4.3888523151195965e-05 0 8.777704630239193e-05 0
237 0 4.3888523151195965e-05 0 0
238 0 0 4.3888523151195965e-05 0
239 4.3888523151195965e-05 0 0 0
240 0 0 0 0
241 8.777704630239193e-05 0 0 4.3888523151195965e-05
242 0 0 0 0
243 0 0 0 4.3888523151195965e-05
244 0 0 0 4.3888523151195965e-05
245 0 0 0 0
246 0 0 8.777704630239193e-05 4.3888523151195965e-05
247 0 0 0 4.3888523151195965e-05
248 4.3888523151195965e-05 8.777704630239193e-05 0 0
249 8.777704630239193e-05 0 0 8.777704630239193e-05
250 0 0 0 0
251 0 4.3888523151195965e-05 0 4.3888523151195965e-05
252 0 4.3888523151195965e-05 4.3888523151195965e-05 4.3888523151195965e-05
253 0 0 0 0
254 0 0 0.00013166556945358788 0
255 0 4.3888523151195965e-05 4.3888523151195965e-05 4.3888523151195965e-05
256 8.777704630239193e-05 4.3888523151195965e-05 0 4.3888523151195965e-05
257 0 0 0 0
258 0 0 0 4.3888523151195965e-05
259 0 0 0 4.3888523151195965e-05
260 0 0 0 8.777704630239193e-05
261 4.3888523151195965e-05 0 0 4.3888523151195965e-05
262 0 0 4.3888523151195965e-05 0.00017555409260478386
263 8.777704630239193e-05 0 0 4.3888523151195965e-05
264 0 4.3888523151195965e-05 0 0
265 0.00013166556945358788 0 4.3888523151195965e-05 0
266 0 0 0 0
267 0 4.3888523151195965e-05 0 0
268 0 0 0 0
269 0 0 0 0
270 0 0 0 0
271 4.3888523151195965e-05 0 0 4.3888523151195965e-05
272 0 0 0 0
273 4.3888523151195965e-05 0 0 0
274 0 0 4.3888523151195965e-05 8.777704630239193e-05
275 0 0 4.3888523151195965e-05 4.3888523151195965e-05
276 0 4.3888523151195965e-05 0 0
277 0 0 0 4.3888523151195965e-05
278 4.3888523151195965e-05 0 0 0
279 0 0 0 0
280 0 0 0 0
281 4.3888523151195965e-05 0 0 0
282 0 0 0 0
283 0 0 0 0
284 0 0 0 0
285 0 4.3888523151195965e-05 0 0
286 0 4.3888523151195965e-05 0 4.3888523151195965e-05
287 4.3888523151195965e-05 0 4.3888523151195965e-05 0
288 4.3888523151195965e-05 0 0 4.3888523151195965e-05
289 0 4.3888523151195965e-05 0 0
290 0 0 0 4.3888523151195965e-05
291 4.3888523151195965e-05 0 0 0
292 0 4.3888523151195965e-05 0 0
293 0 4.3888523151195965e-05 0 0
294 4.3888523151195965e-05 0 0 0
295 0 8.777704630239193e-05 0 0
296 0 0 4.3888523151195965e-05 0
297 0 0 0 0
298 4.3888523151195965e-05 4.3888523151195965e-05 0 0
299 0 0 0 0
300 0 0 0 4.3888523151195965e-05
301 0 0 0 0
302 0 0 0 0
303 0 0 0 4.3888523151195965e-05
304 0 0 4.3888523151195965e-05 0
305 0 0 4.3888523151195965e-05 4.3888523151195965e-05
306 4.3888523151195965e-05 0 0 0
307 0 0 0 4.3888523151195965e-05
308 0 0 0 0
309 4.3888523151195965e-05 0 0 0
310 0 0 0 0
311 0 0 0 0
312 0 0 0 0
313 0 0 0 0
314 0 0 4.3888523151195965e-05 0
315 4.3888523151195965e-05 0 0 0
316 4.3888523151195965e-05 0 0 0
317 0 0 0 0
318 0 0 0 0
319 0 0 0 0
320 0.00013166556945358788 0 0 0
321 4.3888523151195965e-05 0 0 0
322 0 0 0 4.3888523151195965e-05
323 4.3888523151195965e-05 0 0 0
324 0 0 0 0
325 0 0 8.777704630239193e-05 0
326 0 0 0 0
327 0 0 0 4.3888523151195965e-05
328 0 0 0 0
329 0 0 0 0
330 0 0 0 0
331 4.3888523151195965e-05 0 0 0
332 0 0 0 4.3888523151195965e-05
333 0 4.3888523151195965e-05 0 0
334 0 0 4.3888523151195965e-05 0
335 0 0 0 4.3888523151195965e-05
336 4.3888523151195965e-05 0 0 0
337 0 0 0 0
338 0 0 0 0
339 0 0 0 4.3888523151195965e-05
340 0 0 0 0
341 0 4.3888523151195965e-05 0 4.3888523151195965e-05
342 0 8.777704630239193e-05 0 0
343 0 0 8.777704630239193e-05 0
344 4.3888523151195965e-05 0 0 4.3888523151195965e-05
345 0 8.777704630239193e-05 0 0
346 4.3888523151195965e-05 8.777704630239193e-05 0 0
347 0 4.3888523151195965e-05 4.3888523151195965e-05 0
348 4.3888523151195965e-05 4.3888523151195965e-05 4.3888523151195965e-05 0
349 4.3888523151195965e-05 4.3888523151195965e-05 4.3888523151195965e-05 0
350 0 4.3888523151195965e-05 0 0
351 0 4.3888523151195965e-05 0 0
352 0 0.00013166556945358788 0 0
353 8.777704630239193e-05 8.777704630239193e-05 0.00013166556945358788 0
354 0 8.777704630239193e-05 8.777704630239193e-05 0
355 0 0.00013166556945358788 0 0
356 0 4.3888523151195965e-05 0 4.3888523151195965e-05
357 0 8.777704630239193e-05 8.777704630239193e-05 0
358 4.3888523151195965e-05 0.00026333113890717575 4.3888523151195965e-05 0
359 0 8.777704630239193e-05 0.00013166556945358788 4.3888523151195965e-05
360 8.777704630239193e-05 4.3888523151195965e-05 0.00013166556945358788 8.777704630239193e-05
361 4.3888523151195965e-05 4.3888523151195965e-05 8.777704630239193e-05 0
362 0 8.777704630239193e-05 0.00021944261575597982 0
363 0 0.00021944261575597982 0 8.777704630239193e-05
364 4.3888523151195965e-05 0 0.00013166556945358788 4.3888523151195965e-05
365 4.3888523151195965e-05 4.3888523151195965e-05 8.777704630239193e-05 4.3888523151195965e-05
366 0 0.00021944261575597982 4.3888523151195965e-05 8.777704630239193e-05
367 0 0 4.3888523151195965e-05 0
368 4.3888523151195965e-05 0.00013166556945358788 4.3888523151195965e-05 8.777704630239193e-05
369 0 4.3888523151195965e-05 4.3888523151195965e-05 8.777704630239193e-05
370 8.777704630239193e-05 0.00017555409260478386 0 4.3888523151195965e-05
371 4.3888523151195965e-05 0 8.777704630239193e-05 0
372 0 0.00017555409260478386 4.3888523151195965e-05 4.3888523151195965e-05
373 4.3888523151195965e-05 0.00017555409260478386 0.00013166556945358788 8.777704630239193e-05


==> resources/tikz/data/openssl_no_pda.dat <==
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 0 0 0 0
25 0 0 0 0
26 0 0 0 0
27 0 0 0 0
28 0 0 0 0
29 0 0 0 0
30 0 0 0 0
31 0 0 0 0
32 0 0 0 0
33 0 0 0 0
34 0 0 0 0
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 0 0 0 0
40 0 0 0 0
41 0 0 0 0
42 0 0 0 0
43 0 0 0 0
44 0 0 0 0
45 0 0 0 0
46 0 0 0 0
47 0 0 0 0
48 0 0 0 0
49 0 0 0 0
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 0 0 0 0
56 0 0 0 0
57 0 0 0 0
58 0 0 0 0
59 0 0 0 0
60 0 0 0 0
61 0 0 0 0
62 0 0 0 0
63 0 0 0 0
64 0 0 0 0
65 0 0 0 0
66 0 0 0 0
67 0 0 0 0
68 0 0 0 0
69 0 0 0 0
70 0 0 0 0
71 0 0 0 0
72 0 0 0 0
73 0 0 0 0
74 0 0 0 0
75 0 0 0 0
76 0 0 0 0
77 0 0 0 0
78 0 0 0 0
79 0 0 0 0
80 0 0 0 0
81 0 0 0 0
82 0 0 0 0
83 0 0 0 0
84 0 0 0 0
85 0 0 0 0
86 0 0 0 0
87 0 0 0 0
88 0 0 0 0
89 0 0 0 0
90 0 0 0 0
91 0 0 0 0
92 0 0 0 0
93 0 0 0 0
94 0 0 0 0
95 0 0 0 0
96 0 0 0 0
97 0 0 0 0
98 0 0 0 0
99 0 0 0 0
100 0 0 0 0
101 0 0 0 0
102 0 0 0 0
103 0 0 0 0
104 0 0 0 0
105 0 0 0 0
106 0 0 0 0
107 0 0 0 0
108 0 0 0 0
109 0 0 0 0
110 0 0 0 0
111 0 0 0 0
112 0 0 0 0
113 0 0 0 0
114 0 0 0 0
115 0 0 0 0
116 0 0 0 0
117 0 0 0 0
118 0 0 0 0
119 0 0 0 0
120 0 0 0 0
121 0 0 0 0
122 0 0 0 0
123 0 0 0 0
124 0 0 0 0
125 0 0 0 0
126 0 0 0 0
127 0 0 0 0
128 0 0 0 0
129 0 0 0 0
130 0 0 0 0
131 0 0 0 0
132 0 0 0 0
133 0 0 0 0
134 0 0 0 0
135 0 0 0 0
136 0 0 0 0
137 0 0 0 0
138 0 0 0 0
139 0 0 0 0
140 0 0 0 0
141 0 0 0 0
142 0 0 0 0
143 0 0 0 0
144 0 0 0 0
145 0 0 0 0
146 0 0 0 0
147 0 0 0 0
148 0 0 0 0
149 0 0 0 0
150 0 0 0 0
151 0 0 0 0
152 0 0 0 0
153 0 0 0 0
154 0 0 0 0
155 0 0 0 0
156 0 0 0 0
157 0 0 0 0
158 0 0 0 0
159 0 0 0 0
160 0 0 0 0
161 0 0 0 0
162 0 0 0 0
163 0 0 0 0
164 0 0 0 0
165 0 0 0 0
166 0 0 0 0
167 0 0 0 0
168 0 0 0 0
169 0 0 0 0
170 0 0 0 0
171 0 0 0 0
172 0 0 0 0
173 0 0 0 0
174 0 0 0 0
175 0 0 0 0
176 8.112602928649658e-05 0 4.056301464324829e-05 0
177 0.00020281507321624143 0.00020281507321624143 0.0006084452196487243 8.112602928649658e-05
178 0.0011763274246542003 0.0003245041171459863 0.0010140753660812071 0.00024337808785948972
179 0.0010546383807244555 0.0006084452196487243 0.0010140753660812071 0.0006895712489352209
180 0.003975175435038332 0.000851823307508214 0.0027988480103841315 0.0017847726443029246
181 0.028069606133127815 0.013223542773698941 0.023242607390581267 0.014521559242282886
182 0.09459295014805501 0.06603658783920821 0.08550683486796738 0.07341905650427939
183 0.1466758609499858 0.13454751957165456 0.1526386241025433 0.13868494706526588
184 0.13329006611771388 0.12748955502372936 0.1345069565570113 0.1229059343690423
185 0.06875430982030585 0.07143146878676024 0.0721616030503387 0.0688759988642356
186 0.03054395002636596 0.03143633634851742 0.03220703362673914 0.02888086642599278
187 0.024094430698089482 0.02267472518557579 0.022755851214862288 0.02389161562487324
188 0.042712854419340446 0.041090333833610514 0.03975175435038332 0.04311848456577293
189 0.06672615908814343 0.07005232628888979 0.06595546180992172 0.07041739342067903
190 0.0602360767452237 0.0639273110777593 0.06567152070741898 0.06433294122419178
191 0.03597939398856123 0.038007544720723645 0.03743966251571817 0.03557376384212875
192 0.01634689490122906 0.018253356589461728 0.01918630592625644 0.016184642842656066
193 0.011519896158682513 0.011925526305114996 0.010505820792601307 0.010992576968320285
194 0.013182979759055692 0.018902364823753702 0.013831987993347665 0.01942968401411593
195 0.018375045633391474 0.030219445909219975 0.01752322232588326 0.03054395002636596
196 0.023648237537013752 0.03269378980245812 0.022999229302721778 0.032328722670668886
197 0.020524885409483634 0.024013304668802984 0.021052204599845862 0.02271528820021904
198 0.013061290715125948 0.014075366081207154 0.013548046890844928 0.012574534539406969
199 0.00851823307508214 0.006449519328276477 0.008437107045795644 0.007950350870076664
200 0.005719385064698009 0.007463594694357685 0.005476006976838518 0.007017401533281954
201 0.008072039914006408 0.010830324909747292 0.008193728957936153 0.010708635865817547
202 0.011154829026893279 0.017401533281953516 0.011560459173325762 0.016468583945158804
203 0.01135764410010952 0.016955340120877783 0.0118444002758285 0.018375045633391474
204 0.009978501602239079 0.011763274246542003 0.0094917454265201 0.01160102218796901
205 0.007504157709000933 0.009897375572952581 0.007423031679714437 0.009572871455806596
206 0.004624183669330304 0.005394880947552022 0.004137427493611325 0.004989250801119539
207 0.002677158966454387 0.0036506713178923456 0.0024337808785948973 0.003245041171459863
208 0.0025960329371678905 0.003001663083600373 0.0020687137468056627 0.002149839776092159
209 0.002555469922524642 0.0026365959518111384 0.0024337808785948973 0.0024743438932381453
210 0.003407293230032856 0.0037317973471788423 0.0040968644789680765 0.003812923376465339
211 0.0031233521275301182 0.003407293230032856 0.003528982273962601 0.003245041171459863
212 0.0024743438932381453 0.002109276761448911 0.0021904027907354074 0.002555469922524642
213 0.0018253356589461728 0.0017442096296596762 0.002271528820021904 0.002717721981097635
214 0.0018253356589461728 0.0021904027907354074 0.0023526548493084005 0.0017442096296596762
215 0.0018658986735894212 0.0016630836003731797 0.001703646615016428 0.002555469922524642
216 0.0021904027907354074 0.0024743438932381453 0.0016225205857299315 0.00308278911288687
217 0.003407293230032856 0.004015738449681581 0.00283941102502738 0.004299679552184318
218 0.004948687786476291 0.006327830284346732 0.004461931610757312 0.005029813815762787
219 0.006327830284346732 0.006571208372206223 0.005394880947552022 0.005070376830406036
220 0.00283941102502738 0.004056301464324829 0.003691234332535594 0.004056301464324829
221 0.002230965805378656 0.0026365959518111384 0.001703646615016428 0.003001663083600373
222 0.0011763274246542003 0.001987587717519166 0.0016225205857299315 0.0020281507321624143
223 0.0006084452196487243 0.001581957571086683 0.0007301342635784692 0.0012980164685839452
224 0.0006490082342919726 0.0013385794832271934 0.0006895712489352209 0.0008112602928649657
225 0.0003245041171459863 0.0007706972782217175 0.0003650671317892346 0.000851823307508214
226 0.0007301342635784692 0.0006490082342919726 0.00048675617571897943 0.0007706972782217175
227 0.0006490082342919726 0.0005273191903622278 0.0005273191903622278 0.000567882205005476
228 0.00024337808785948972 0.0005273191903622278 0.0008112602928649657 0.000851823307508214
229 0.00048675617571897943 0.0006084452196487243 0.000283941102502738 0.0006490082342919726
230 0.000283941102502738 0.0005273191903622278 0.0006895712489352209 0.0007301342635784692
231 0.00048675617571897943 0.0008112602928649657 0.00024337808785948972 0.0008112602928649657
232 0.00012168904392974486 0.0003245041171459863 0.000567882205005476 0.00048675617571897943
233 0.0006084452196487243 0.0003650671317892346 0.00044619316107573115 0.0003650671317892346
234 0.00024337808785948972 0.00040563014643248287 0.0003650671317892346 0.0003650671317892346
235 0.0013385794832271934 0.00044619316107573115 0.0008112602928649657 0.0007706972782217175
236 0.0028799740396706283 0.000851823307508214 0.002717721981097635 0.0012574534539406968
237 0.004867561757189795 0.001703646615016428 0.004543057640043808 0.0020687137468056627
238 0.004299679552184318 0.002109276761448911 0.005232628888979029 0.0019064616882326696
239 0.0023526548493084005 0.0020281507321624143 0.002312091834665152 0.0020281507321624143
240 0.0012980164685839452 0.0011763274246542003 0.0010546383807244555 0.0010952013953677037
241 0.0006084452196487243 0.0009329493367947106 0.00048675617571897943 0.0011763274246542003
242 0.0003245041171459863 0.000567882205005476 0.00044619316107573115 0.0008112602928649657
243 0.00024337808785948972 0.0003650671317892346 0.0003650671317892346 0.000567882205005476
244 0.0003245041171459863 0.00044619316107573115 0.00024337808785948972 0.00044619316107573115
245 0.00024337808785948972 0.000283941102502738 0.00020281507321624143 0.000567882205005476
246 0.00020281507321624143 0.00044619316107573115 0.00020281507321624143 0.00024337808785948972
247 0.00016225205857299315 0.00024337808785948972 0.00024337808785948972 0.00024337808785948972
248 4.056301464324829e-05 0.00048675617571897943 0.00016225205857299315 0.00044619316107573115
249 0.00024337808785948972 0.000283941102502738 0.00020281507321624143 0.00048675617571897943
250 0.00020281507321624143 0.0006084452196487243 0.00012168904392974486 0.000567882205005476
251 4.056301464324829e-05 0.00048675617571897943 0.00012168904392974486 0.00048675617571897943
252 0.00024337808785948972 0.00024337808785948972 0.00012168904392974486 0.00024337808785948972
253 0.00016225205857299315 0.000283941102502738 0.00016225205857299315 0.0003245041171459863
254 0.000283941102502738 0.00048675617571897943 4.056301464324829e-05 0.0003650671317892346
255 0.00040563014643248287 0.00020281507321624143 0.00016225205857299315 0.00020281507321624143
256 8.112602928649658e-05 0.00024337808785948972 0.00016225205857299315 0.000283941102502738
257 0.00024337808785948972 8.112602928649658e-05 0.00024337808785948972 0.00016225205857299315
258 0.00044619316107573115 0.000283941102502738 0.00024337808785948972 0.00016225205857299315
259 0.00012168904392974486 0.0003245041171459863 0.00012168904392974486 4.056301464324829e-05
260 8.112602928649658e-05 0.00016225205857299315 8.112602928649658e-05 0.00020281507321624143
261 0.00012168904392974486 0.00012168904392974486 0.00020281507321624143 0.00016225205857299315
262 4.056301464324829e-05 0.000283941102502738 4.056301464324829e-05 0.00012168904392974486
263 8.112602928649658e-05 0.00016225205857299315 8.112602928649658e-05 0.00016225205857299315
264 4.056301464324829e-05 0.00020281507321624143 0.00016225205857299315 8.112602928649658e-05
265 8.112602928649658e-05 0.00024337808785948972 0 0.00024337808785948972
266 4.056301464324829e-05 0.00016225205857299315 8.112602928649658e-05 0.00020281507321624143
267 0 0.00016225205857299315 4.056301464324829e-05 0.00016225205857299315
268 0 0.000283941102502738 8.112602928649658e-05 4.056301464324829e-05
269 0.00012168904392974486 0.00020281507321624143 8.112602928649658e-05 0.00012168904392974486
270 4.056301464324829e-05 8.112602928649658e-05 0 8.112602928649658e-05
271 0 0.00020281507321624143 4.056301464324829e-05 8.112602928649658e-05
272 0.00012168904392974486 0 4.056301464324829e-05 0.00024337808785948972
273 0 0.00024337808785948972 0.00012168904392974486 4.056301464324829e-05
274 0.00016225205857299315 0.000283941102502738 4.056301464324829e-05 0
275 0.00016225205857299315 4.056301464324829e-05 4.056301464324829e-05 0.00016225205857299315
276 8.112602928649658e-05 0.00012168904392974486 4.056301464324829e-05 4.056301464324829e-05
277 0.00020281507321624143 0.00012168904392974486 8.112602928649658e-05 4.056301464324829e-05
278 0 8.112602928649658e-05 4.056301464324829e-05 0.00012168904392974486
279 0 0.00040563014643248287 8.112602928649658e-05 8.112602928649658e-05
280 8.112602928649658e-05 0.00012168904392974486 0 4.056301464324829e-05
281 0 8.112602928649658e-05 4.056301464324829e-05 4.056301464324829e-05
282 4.056301464324829e-05 4.056301464324829e-05 4.056301464324829e-05 0.00016225205857299315
283 0 0.00012168904392974486 4.056301464324829e-05 8.112602928649658e-05
284 0.00012168904392974486 4.056301464324829e-05 8.112602928649658e-05 4.056301464324829e-05
285 0 4.056301464324829e-05 4.056301464324829e-05 0.00016225205857299315
286 8.112602928649658e-05 8.112602928649658e-05 4.056301464324829e-05 4.056301464324829e-05
287 0.00012168904392974486 0 8.112602928649658e-05 4.056301464324829e-05
288 8.112602928649658e-05 8.112602928649658e-05 4.056301464324829e-05 0.00020281507321624143
289 4.056301464324829e-05 0.00024337808785948972 4.056301464324829e-05 0.00020281507321624143


==> resources/tikz/data/openssl_pda_0x1423d8_0x143486.dat <==
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 0 0 0 0
25 0 0 0 0
26 0 0 0 0
27 0 0 0 0
28 0 0 0 0
29 0 0 0 0
30 0 0 0 0
31 0 0 0 0
32 0 0 0 0
33 0 0 0 0
34 0 0 0 0
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 0 0 0 0
40 0 0 0 0
41 0 0 0 0
42 0 0 0 0
43 0 0 0 0
44 0 0 0 0
45 0 0 0 0
46 0 0 0 0
47 0 0 0 0
48 0 0 0 0
49 0 0 0 0
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 0 0 0 0
56 0 0 0 0
57 0 0 0 0
58 0 0 0 0
59 0 0 0 0
60 0 0 0 0
61 0 0 0 0
62 0 0 0 0
63 0 0 0 0
64 0 0 0 0
65 0 0 0 0
66 0 0 0 0
67 0 0 0 0
68 0 0 0 0
69 0 0 0 0
70 0 0 0 0
71 0 0 0 0
72 0 0 0 0
73 0 0 0 0
74 0 0 0 0
75 0 0 0 0
76 0 0 0 0
77 0 0 0 0
78 0 0 0 0
79 0 0 0 0
80 0 0 0 0
81 0 0 0 0
82 0 0 0 0
83 0 0 0 0
84 0 0 0 0
85 0 0 0 0
86 0 0 0 0
87 0 0 0 0
88 0 0 0 0
89 0 0 0 0
90 0 0 0 0
91 0 0 0 0
92 0 0 0 0
93 0 0 0 0
94 0 0 0 0
95 0 0 0 0
96 0 0 0 0
97 0 0 0 0
98 0 0 0 0
99 0 0 0 0
100 0 0 0 0
101 0 0 0 0
102 0 0 0 0
103 0 0 0 0
104 0 0 0 0
105 0 0 0 0
106 0 0 0 0
107 0 0 0 0
108 0 0 0 0
109 0 0 0 0
110 0 0 0 0
111 0 0 0 0
112 0 0 0 0
113 0 0 0 0
114 0 0 0 0
115 0 0 0 0
116 0 0 0 0
117 0 0 0 0
118 0 0 0 0
119 0 0 0 0
120 0 0 0 0
121 0 0 0 0
122 0 0 0 0
123 0 0 0 0
124 0 0 0 0
125 0 0 0 0
126 0 0 0 0
127 0 0 0 0
128 0 0 0 0
129 0 0 0 0
130 0 0 0 0
131 0 0 0 0
132 0 0 0 0
133 0 0 0 0
134 0 0 0 0
135 0 0 0 0
136 0 0 0 0
137 0 0 0 0
138 0 0 0 0
139 0 0 0 0
140 0 0 0 0
141 0 0 0 0
142 0 0 0 0
143 0 0 0 0
144 0 0 0 0
145 0 0 0 0
146 0 0 0 0
147 0 0 0 0
148 0 0 0 0
149 0 0 0 0
150 0 0 0 0
151 0 0 0 0
152 0 0 0 0
153 0 0 0 0
154 0 0 0 0
155 0 0 0 0
156 0 0 0 0
157 0 0 0 0
158 0 0 0 0
159 0 0 0 0
160 0 0 0 0
161 0 0 0 0
162 0 0 0 0
163 0 0 0 0
164 0 0 0 0
165 0 0 0 0
166 0 0 0 0
167 0 0 0 0
168 0 0 0 0
169 0 0 0 0
170 0 0 0 0
171 0 0 0 0
172 0 0 0 0
173 0 0 0 0
174 0 0 0 0
175 0 0 0 0
176 0 0 0 0
177 0 0 0 0
178 0 0 0 0
179 0 0 0 0
180 0 0 0 0
181 0 0 0 0
182 0 0 0 0
183 0 0 0 0
184 0 0 0 0
185 0 0 0 0
186 0 0 0 0
187 0 0 0 0
188 0 0 0 0
189 0 0 0 0
190 0 0 0 0
191 0 0 0 0
192 0 0 0 0
193 0 0 0 0
194 0 0 0 0
195 0 0 0 0
196 0 0 0 0
197 0 0 0 0
198 0 0 0 0
199 0 0 0 0
200 0 0 0 0
201 0 0 0 0
202 0 0 0 0
203 0 0 0 0
204 0 0 0 0
205 0 0 0 0
206 0 0 0 0
207 0 0 0 0
208 0 0 0 0
209 0 0 0 0
210 0 0 0 0
211 0 0 0 0
212 0 0 0 0
213 0 0 0 0
214 0 0 0 0
215 0 0 0 0
216 0 0 0 0
217 0 0 0 0
218 0 0 0 0
219 0 0 0 0
220 0 0 0 0
221 4.040077569489334e-05 0 0 0
222 0 0 0 0
223 4.040077569489334e-05 0 0 0
224 0 0 4.040077569489334e-05 0
225 0 0 4.040077569489334e-05 0
226 8.080155138978668e-05 0 8.080155138978668e-05 0
227 0 0 0 0
228 0 0 0 0
229 4.040077569489334e-05 0 4.040077569489334e-05 0
230 0 0 4.040077569489334e-05 0
231 0 0 4.040077569489334e-05 0
232 0 0 0 0
233 0 0 0 0
234 0 0 4.040077569489334e-05 0
235 0 0 0 0
236 0 0 0 0
237 0 0 0 0
238 0 0 0 0
239 0 0 0 0
240 0 0 4.040077569489334e-05 0
241 0 0 0 0
242 0 0 0 0
243 0 0 0 0
244 0 0 0 0
245 0 0 0 0
246 0 0 0 0
247 0 0 0 0
248 0 0 0 0
249 0 0 0 0
250 4.040077569489334e-05 0 4.040077569489334e-05 4.040077569489334e-05
251 0.0003636069812540401 0 0 0.0003232062055591467
252 0.0017372333548804136 0.00016160310277957336 4.040077569489334e-05 0.0014544279250161603
253 0.008968972204266321 0.00012120232708468003 0.00016160310277957336 0.008241758241758242
254 0.02997737556561086 0.00024240465416936006 0.0002020038784744667 0.027755332902391724
255 0.06993374272786038 0.00012120232708468003 0.0002020038784744667 0.06722689075630252
256 0.11691984486102133 0.0003636069812540401 0.00024240465416936006 0.11861667744020685
257 0.14738202973497092 0.0008484162895927602 0.0014544279250161603 0.1498060762766645
258 0.14790723981900453 0.003757272139625081 0.005534906270200388 0.14532159017453136
259 0.12087912087912088 0.014665481577246283 0.018907563025210083 0.12459599224305107
260 0.08916451195862961 0.042582417582417584 0.04949095022624434 0.08843729799612153
261 0.05959114414996768 0.0843568196509373 0.0903765352294764 0.0551874595992243
262 0.035350678733031674 0.12819166127989656 0.1262524240465417 0.03951195862960569
263 0.02634130575307046 0.1443923723335488 0.14556399482870072 0.02383645765998707
264 0.015311893988364576 0.1377666451195863 0.13097931480284422 0.014382676147382029
265 0.011352617970265029 0.11142533936651584 0.10791047188106012 0.011635423400129283
266 0.009292178409825469 0.07740788623141565 0.07538784744667097 0.008120555914673562
267 0.008120555914673562 0.051591790562378795 0.05013736263736264 0.007756948933419522
268 0.007150937297996121 0.0321590174531351 0.03082579185520362 0.0065449256625727216
269 0.005817711700064641 0.021089204912734326 0.020483193277310924 0.006383322559793148
270 0.005009696186166775 0.01510989010989011 0.01535229476405947 0.005736910148674854
271 0.005130898513251454 0.009898190045248868 0.009494182288299935 0.004888493859082094
272 0.004322882999353588 0.008726567550096962 0.008282159017453135 0.003757272139625081
273 0.003757272139625081 0.007312540400775695 0.006827731092436975 0.003676470588235294
274 0.003191661279896574 0.006423723335488041 0.006423723335488041 0.003070458952811894
275 0.003636069812540401 0.006221719457013574 0.006908532643826761 0.0026260504201680674
276 0.003797672915319974 0.005292501616031028 0.006019715578539108 0.004363283775048481
277 0.0037168713639301873 0.005211700064641241 0.004807692307692308 0.0046864899806076275
278 0.0032724628312863608 0.004040077569489335 0.004403684550743374 0.004040077569489335
279 0.002828054298642534 0.003676470588235294 0.004040077569489335 0.0031512605042016808
280 0.002949256625727214 0.003514867485455721 0.004565287653522948 0.003676470588235294
281 0.0025452488687782806 0.003353264382676147 0.003918875242404654 0.002949256625727214
282 0.0020604395604395605 0.004322882999353588 0.003393665158371041 0.0022220426632191337
283 0.0013736263736263737 0.004040077569489335 0.003555268261150614 0.0016968325791855204
284 0.001414027149321267 0.003393665158371041 0.003434065934065934 0.001535229476405947
285 0.0012120232708468003 0.0038380736910148673 0.0027876535229476407 0.001535229476405947
286 0.0008888170652876535 0.003191661279896574 0.002949256625727214 0.0013332255979314803
287 0.0004848093083387201 0.0026260504201680674 0.0027472527472527475 0.0009292178409825468
288 0.0005656108597285068 0.0025452488687782806 0.0016968325791855204 0.0008484162895927602
289 0.0008484162895927602 0.001292824822236587 0.0018584356819650936 0.0007272139625080802
290 0.0007676147382029735 0.001414027149321267 0.0012524240465416937 0.0006060116354234001
291 0.00044440853264382675 0.0010908209437621203 0.0011312217194570137 0.0008888170652876535
292 0.0005252100840336134 0.0008484162895927602 0.0010908209437621203 0.0004848093083387201
293 0.0005252100840336134 0.0008888170652876535 0.0009696186166774402 0.0006060116354234001
294 0.0003636069812540401 0.0004848093083387201 0.0006464124111182935 0.0006868131868131869
295 0.0006464124111182935 0.0007676147382029735 0.0006868131868131869 0.0004848093083387201
296 0.0006060116354234001 0.0007272139625080802 0.00044440853264382675 0.0007676147382029735
297 0.0006464124111182935 0.00044440853264382675 0.0006060116354234001 0.00024240465416936006
298 0.0005252100840336134 0.0008080155138978668 0.0005252100840336134 0.0006464124111182935
299 0.0006464124111182935 0.0007272139625080802 0.0003232062055591467 0.0004848093083387201
300 0.0006060116354234001 0.0004848093083387201 0.0005656108597285068 0.0007272139625080802
301 0.0007676147382029735 0.00044440853264382675 0.0006868131868131869 0.0008080155138978668
302 0.0003232062055591467 0.0007676147382029735 0.0006868131868131869 0.0005656108597285068
303 0.0006060116354234001 0.0007676147382029735 0.0004848093083387201 0.0007676147382029735
304 0.0004040077569489334 0.0008484162895927602 0.00044440853264382675 0.0004848093083387201
305 0.0004040077569489334 0.0009292178409825468 0.0006868131868131869 0.0003636069812540401
306 0.0004040077569489334 0.0006060116354234001 0.0008080155138978668 0.0006060116354234001
307 0.0007272139625080802 0.0006868131868131869 0.0004848093083387201 0.0005656108597285068
308 0.0003232062055591467 0.0004040077569489334 0.0006868131868131869 0.0004848093083387201
309 0.0005656108597285068 0.0005252100840336134 0.0007676147382029735 0.0006464124111182935
310 0.0005656108597285068 0.0004848093083387201 0.0004040077569489334 0.0008484162895927602
311 0.0004848093083387201 0.0008080155138978668 0.0005252100840336134 0.0007676147382029735
312 0.0007272139625080802 0.00044440853264382675 0.0007272139625080802 0.0010908209437621203
313 0.0006060116354234001 0.0007272139625080802 0.0006060116354234001 0.0006464124111182935
314 0.0005252100840336134 0.0006060116354234001 0.0007676147382029735 0.0010100193923723336
315 0.0005252100840336134 0.00044440853264382675 0.0005252100840336134 0.0007676147382029735
316 0.0005656108597285068 0.0006464124111182935 0.00044440853264382675 0.0009696186166774402
317 0.0006868131868131869 0.0010100193923723336 0.0004848093083387201 0.00044440853264382675
318 0.0004040077569489334 0.0010908209437621203 0.0006464124111182935 0.0004848093083387201
319 0.0003232062055591467 0.0006868131868131869 0.0008888170652876535 0.00016160310277957336
320 0.0002828054298642534 0.0008080155138978668 0.0006060116354234001 0.00024240465416936006
321 0.00012120232708468003 0.00044440853264382675 0.0007676147382029735 0.0003232062055591467
322 0.00024240465416936006 0.0009696186166774402 0.0007676147382029735 0.0002020038784744667
323 0.00024240465416936006 0.0003636069812540401 0.00044440853264382675 0.0003232062055591467
324 0.00024240465416936006 0.0005252100840336134 0.0003636069812540401 0.00012120232708468003
325 0.00012120232708468003 0.00044440853264382675 0.0003636069812540401 0.0002020038784744667
326 0.0004040077569489334 0.0002828054298642534 0.00044440853264382675 0.00012120232708468003
327 0.0002020038784744667 0.00016160310277957336 0.00016160310277957336 0.0002020038784744667
328 0.00012120232708468003 0.0002828054298642534 0.0002020038784744667 8.080155138978668e-05
329 0.0002020038784744667 8.080155138978668e-05 0.0002020038784744667 0.00012120232708468003
330 0.00012120232708468003 0.0002828054298642534 0.0002020038784744667 8.080155138978668e-05
331 0.00016160310277957336 0.00024240465416936006 0.0002828054298642534 0.00016160310277957336
332 4.040077569489334e-05 0.0002020038784744667 0.0002020038784744667 0.00012120232708468003
333 0.00016160310277957336 0.0002020038784744667 8.080155138978668e-05 4.040077569489334e-05
334 8.080155138978668e-05 8.080155138978668e-05 0.00012120232708468003 4.040077569489334e-05
335 8.080155138978668e-05 0.00024240465416936006 0.00016160310277957336 0.00012120232708468003
336 0 0.00012120232708468003 8.080155138978668e-05 0
337 0 4.040077569489334e-05 0.00012120232708468003 0
338 4.040077569489334e-05 0.00016160310277957336 0.00012120232708468003 4.040077569489334e-05
339 0.00016160310277957336 0.00012120232708468003 4.040077569489334e-05 0.00012120232708468003
340 0.0002020038784744667 4.040077569489334e-05 8.080155138978668e-05 0.00012120232708468003
341 8.080155138978668e-05 0.00012120232708468003 0.00016160310277957336 4.040077569489334e-05
342 8.080155138978668e-05 4.040077569489334e-05 8.080155138978668e-05 4.040077569489334e-05
343 4.040077569489334e-05 8.080155138978668e-05 4.040077569489334e-05 4.040077569489334e-05
344 0 8.080155138978668e-05 4.040077569489334e-05 4.040077569489334e-05
345 0.00016160310277957336 0 0 0.00012120232708468003
346 0 0 4.040077569489334e-05 8.080155138978668e-05
347 0 4.040077569489334e-05 8.080155138978668e-05 4.040077569489334e-05
348 4.040077569489334e-05 0 4.040077569489334e-05 8.080155138978668e-05
349 8.080155138978668e-05 4.040077569489334e-05 0 0
350 4.040077569489334e-05 8.080155138978668e-05 8.080155138978668e-05 0
351 0.00012120232708468003 8.080155138978668e-05 0 0.00012120232708468003
352 4.040077569489334e-05 0.00016160310277957336 0 4.040077569489334e-05
353 4.040077569489334e-05 8.080155138978668e-05 0 8.080155138978668e-05
354 4.040077569489334e-05 0 0.0002020038784744667 0.00012120232708468003
355 4.040077569489334e-05 8.080155138978668e-05 0.00012120232708468003 4.040077569489334e-05
356 8.080155138978668e-05 4.040077569489334e-05 0 4.040077569489334e-05
357 4.040077569489334e-05 0 4.040077569489334e-05 4.040077569489334e-05
358 4.040077569489334e-05 0 4.040077569489334e-05 4.040077569489334e-05
359 0 8.080155138978668e-05 0 4.040077569489334e-05
360 0.00012120232708468003 8.080155138978668e-05 0 0
361 4.040077569489334e-05 0 4.040077569489334e-05 4.040077569489334e-05
362 0 0.00016160310277957336 0 8.080155138978668e-05
363 0 0 8.080155138978668e-05 8.080155138978668e-05
364 4.040077569489334e-05 0.00012120232708468003 4.040077569489334e-05 8.080155138978668e-05
365 0.00012120232708468003 8.080155138978668e-05 0 4.040077569489334e-05
366 8.080155138978668e-05 4.040077569489334e-05 8.080155138978668e-05 4.040077569489334e-05
367 4.040077569489334e-05 0 4.040077569489334e-05 4.040077569489334e-05
368 0 0.00012120232708468003 4.040077569489334e-05 4.040077569489334e-05
369 8.080155138978668e-05 0.00012120232708468003 4.040077569489334e-05 4.040077569489334e-05
370 4.040077569489334e-05 8.080155138978668e-05 0.00012120232708468003 4.040077569489334e-05
371 4.040077569489334e-05 8.080155138978668e-05 8.080155138978668e-05 0.00016160310277957336
372 8.080155138978668e-05 4.040077569489334e-05 0 8.080155138978668e-05
373 4.040077569489334e-05 0.00012120232708468003 0.00012120232708468003 0.00012120232708468003
374 0.0002020038784744667 4.040077569489334e-05 0.0002020038784744667 0
375 8.080155138978668e-05 0.00012120232708468003 0.00016160310277957336 4.040077569489334e-05
376 8.080155138978668e-05 8.080155138978668e-05 4.040077569489334e-05 4.040077569489334e-05
377 0.00012120232708468003 4.040077569489334e-05 0.00016160310277957336 0.00016160310277957336
378 0.00024240465416936006 8.080155138978668e-05 0.0002020038784744667 0.00012120232708468003
379 0.0002020038784744667 8.080155138978668e-05 4.040077569489334e-05 8.080155138978668e-05
380 0.0003636069812540401 4.040077569489334e-05 4.040077569489334e-05 0.00012120232708468003
381 0.00024240465416936006 4.040077569489334e-05 0.00012120232708468003 0.0002828054298642534
382 0.0003232062055591467 8.080155138978668e-05 0 0.0003232062055591467
383 0.00044440853264382675 0.00024240465416936006 0.00012120232708468003 0.0004040077569489334
384 0.0004040077569489334 0.0003232062055591467 0.0002020038784744667 0.0006060116354234001
385 0.0005656108597285068 0.00012120232708468003 0.0004040077569489334 0.0003636069812540401
386 0.0008888170652876535 0.0003232062055591467 0.0002020038784744667 0.0006464124111182935
387 0.0006060116354234001 0.00016160310277957336 0.0002020038784744667 0.0005252100840336134
388 0.0002828054298642534 0.0004848093083387201 0.0002828054298642534 0.00016160310277957336
389 0.0002828054298642534 0.00044440853264382675 0.0004848093083387201 0.0008080155138978668
390 0.0005656108597285068 0.0003636069812540401 0.0003232062055591467 0.0005656108597285068
391 0.0006060116354234001 0.0005656108597285068 0.0007272139625080802 0.0005252100840336134
392 0.0006464124111182935 0.0007676147382029735 0.0005252100840336134 0.0006868131868131869
393 0.0005252100840336134 0.0005252100840336134 0.00044440853264382675 0.0003232062055591467
394 0.0002828054298642534 0.0008484162895927602 0.0004848093083387201 0.0003636069812540401
395 0.0003232062055591467 0.0007272139625080802 0.0004848093083387201 0.0007676147382029735
396 8.080155138978668e-05 0.0006060116354234001 0.0004040077569489334 0.0002828054298642534
397 0 0.0006060116354234001 0.0004848093083387201 0.0003636069812540401
398 4.040077569489334e-05 0.0005252100840336134 0.00044440853264382675 0.00016160310277957336
399 0.0002828054298642534 0.0003636069812540401 0.0003636069812540401 4.040077569489334e-05
400 0.00016160310277957336 0.0003636069812540401 0.0005252100840336134 8.080155138978668e-05
401 0.00012120232708468003 0.0002020038784744667 0.00024240465416936006 8.080155138978668e-05
402 8.080155138978668e-05 0.00024240465416936006 0.0002020038784744667 4.040077569489334e-05
403 8.080155138978668e-05 0.00016160310277957336 0.0002020038784744667 0
404 4.040077569489334e-05 0.0002020038784744667 0.00012120232708468003 8.080155138978668e-05
405 4.040077569489334e-05 8.080155138978668e-05 0.00012120232708468003 8.080155138978668e-05
406 8.080155138978668e-05 0.00016160310277957336 8.080155138978668e-05 0
407 8.080155138978668e-05 8.080155138978668e-05 4.040077569489334e-05 0
408 4.040077569489334e-05 0.00016160310277957336 0.00016160310277957336 8.080155138978668e-05
409 4.040077569489334e-05 0.00016160310277957336 8.080155138978668e-05 4.040077569489334e-05
410 0.00016160310277957336 0 0.00012120232708468003 8.080155138978668e-05
411 0.00012120232708468003 8.080155138978668e-05 0 4.040077569489334e-05
412 0.00012120232708468003 4.040077569489334e-05 4.040077569489334e-05 8.080155138978668e-05
413 4.040077569489334e-05 8.080155138978668e-05 4.040077569489334e-05 8.080155138978668e-05
414 4.040077569489334e-05 4.040077569489334e-05 0 0
415 8.080155138978668e-05 8.080155138978668e-05 8.080155138978668e-05 4.040077569489334e-05
416 0 0 0 0
417 0.00012120232708468003 4.040077569489334e-05 4.040077569489334e-05 0
418 4.040077569489334e-05 4.040077569489334e-05 4.040077569489334e-05 0
419 4.040077569489334e-05 0.0002020038784744667 4.040077569489334e-05 0
420 4.040077569489334e-05 8.080155138978668e-05 0 8.080155138978668e-05
421 8.080155138978668e-05 0.00012120232708468003 0 0
422 0 0 0 0
423 0 4.040077569489334e-05 0 0
424 4.040077569489334e-05 0.00012120232708468003 4.040077569489334e-05 0
425 0 0 0 0
426 4.040077569489334e-05 4.040077569489334e-05 0 0
427 0 0 4.040077569489334e-05 0
428 8.080155138978668e-05 0 4.040077569489334e-05 0
429 0 0 4.040077569489334e-05 4.040077569489334e-05
430 0 0 4.040077569489334e-05 0
431 0 0 0 4.040077569489334e-05
432 4.040077569489334e-05 0 0 4.040077569489334e-05
433 0 0 4.040077569489334e-05 0
434 0 4.040077569489334e-05 0 4.040077569489334e-05
435 4.040077569489334e-05 4.040077569489334e-05 0 0
436 4.040077569489334e-05 0 4.040077569489334e-05 0
437 0 0 4.040077569489334e-05 0
438 8.080155138978668e-05 4.040077569489334e-05 0 4.040077569489334e-05
439 0 0 4.040077569489334e-05 4.040077569489334e-05
440 0 0 4.040077569489334e-05 4.040077569489334e-05
441 4.040077569489334e-05 0 0 0
442 4.040077569489334e-05 4.040077569489334e-05 0 8.080155138978668e-05
443 0 4.040077569489334e-05 0 8.080155138978668e-05
444 0 8.080155138978668e-05 4.040077569489334e-05 0
445 4.040077569489334e-05 0 0 0
446 0 4.040077569489334e-05 0 0
447 0 0 0 4.040077569489334e-05
448 0 0 8.080155138978668e-05 0
449 4.040077569489334e-05 0 0 0
450 0 0 0 8.080155138978668e-05
451 0 0 8.080155138978668e-05 0
452 4.040077569489334e-05 0 0 0
453 0 0 0 0
454 0 0 0 0
455 0 0 0 0
456 0 0 0 0
457 4.040077569489334e-05 4.040077569489334e-05 4.040077569489334e-05 4.040077569489334e-05
458 0 0 0 4.040077569489334e-05
459 4.040077569489334e-05 0 0 0
460 0 0 0 0
461 4.040077569489334e-05 0 0 0
462 4.040077569489334e-05 0 0 0
463 0 0 4.040077569489334e-05 4.040077569489334e-05
464 4.040077569489334e-05 4.040077569489334e-05 4.040077569489334e-05 8.080155138978668e-05
465 0 0 0 8.080155138978668e-05
466 0 0 4.040077569489334e-05 4.040077569489334e-05
467 0 4.040077569489334e-05 0 8.080155138978668e-05
468 0 4.040077569489334e-05 0 0
469 4.040077569489334e-05 4.040077569489334e-05 4.040077569489334e-05 4.040077569489334e-05
470 0 0 0 4.040077569489334e-05
471 0 0 4.040077569489334e-05 0
472 4.040077569489334e-05 0 0 0
473 4.040077569489334e-05 0 0 4.040077569489334e-05
474 0 4.040077569489334e-05 0 0
475 8.080155138978668e-05 0 8.080155138978668e-05 4.040077569489334e-05
476 0 0 4.040077569489334e-05 0
477 0 0 8.080155138978668e-05 0
478 8.080155138978668e-05 0 0 0
479 0 0 4.040077569489334e-05 4.040077569489334e-05
480 4.040077569489334e-05 0 4.040077569489334e-05 0
481 4.040077569489334e-05 4.040077569489334e-05 8.080155138978668e-05 0
482 0 0 0 0
483 0 0 4.040077569489334e-05 4.040077569489334e-05
484 0 0 8.080155138978668e-05 4.040077569489334e-05
485 4.040077569489334e-05 4.040077569489334e-05 4.040077569489334e-05 0
486 0 0 0 0
487 0 0 0 0
488 0 4.040077569489334e-05 4.040077569489334e-05 0
489 0 0 0 0
490 0 0 0 0
491 0 0 0 4.040077569489334e-05
492 0 0 8.080155138978668e-05 0
493 0 0 0 0
494 4.040077569489334e-05 0 4.040077569489334e-05 0
495 4.040077569489334e-05 4.040077569489334e-05 8.080155138978668e-05 0
496 0 0 0 4.040077569489334e-05
497 0 0 0 0
498 0 0 8.080155138978668e-05 0
499 0 0 0 0
500 0 0 0 0
501 0 0 0 0
502 0 4.040077569489334e-05 0 0
503 0 0 0 0
504 4.040077569489334e-05 0 0 0
505 0 0 8.080155138978668e-05 0
506 0 4.040077569489334e-05 0 0
507 0 0 0 0
508 0 0 0 0


==> resources/tikz/data/wolfssl_pda-mp_is_odd.dat <==
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 0 0 0 0
25 0 0 0 0
26 0 0 0 0
27 0 0 0 0
28 0 0 0 0
29 0 0 0 0
30 0 0 0 0
31 0 0 0 0
32 0 0 0 0
33 0 0 0 0
34 0 0 0 0
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 0 0 0 0
40 0 0 0 0
41 0 0 0 0
42 0 0 0 0
43 0 0 0 0
44 0 0 0 0
45 0 0 0 0
46 0 0 0 0
47 0 0 0 0
48 0 0 0 0
49 0 0 0 0
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 0 0 0 0
56 0 0 0 0
57 0 0 0 0
58 0 0 0 0
59 0 0 0 0
60 0 0 0 0
61 0 0 0 0
62 0 0 0 0
63 0 0 0 0
64 0 0 0 0
65 0 0 0 0
66 0 0 0 0
67 0 0 0 0
68 0 0 0 0
69 0 0 0 0
70 0 0 0 0
71 0 0 0 0
72 0 0 0 0
73 0 0 0 0
74 0 0 0 0
75 0 0 0 0
76 0 0 0 0
77 0 0 0 0
78 0 0 0 0
79 0 0 0 0
80 0 0 0 0
81 0 0 0 0
82 0 0 0 0
83 0 0 0 0
84 0 0 0 0
85 0 0 0 0
86 0 0 0 0
87 0 0 0 0
88 0 0 0 0
89 0 0 0 0
90 0 0 0 0
91 0 0 0 0
92 0 0 0 0
93 0 0 0 0
94 0 0 0 0
95 0 0 0 0
96 0 0 0 0
97 0 0 0 0
98 0 0 0 0
99 0 0 0 0
100 0 0 0 0
101 0 0 0 0
102 0 0 0 0
103 0 0 0 0
104 0 0 0 0
105 0 0 0 0
106 0 0 0 0
107 0 0 0 0
108 0 0 0 0
109 0 0 0 0
110 0 0 0 0
111 0 0 0 0
112 0 0 0 0
113 0 0 0 0
114 0 0 0 0
115 0 0 0 0
116 0 0 0 0
117 0 0 0 0
118 0 0 0 0
119 0 0 0 0
120 0 0 0 0
121 0 0 0 0
122 0 0 0 0
123 0 0 0 0
124 0 0 0 0
125 0 0 0 0
126 0 0 0 0
127 0 0 0 0
128 0 0 0 0
129 0 0 0 0
130 0 0 0 0
131 0 0 0 0
132 0 0 0 0
133 0 0 0 0
134 0 0 0 0
135 0 0 0 0
136 0 0 0 0
137 0 0 0 0
138 0 0 0 0
139 0 0 0 0
140 0 0 0 0
141 0 0 0 0
142 0 0 0 0
143 0 0 0 0
144 0 0 0 0
145 0 0 0 0
146 0 0 0 0
147 0 0 0 0
148 0 0 0 0
149 0 0 0 0
150 0 0 0 0
151 0 0 0 0
152 0 0 0 0
153 0 0 0 0
154 0 0 0 0
155 0 0 0 0
156 0 0 0 0
157 0 0 0 0
158 0 0 0 0
159 0 0 0 0
160 0 0 0 0
161 0 0 0 0
162 0 0 0 0
163 0 0 0 0
164 0 0 0 0
165 0 0 0 0
166 0 0 0 0
167 0 0 0 0
168 0 0 0 0
169 0 0 0 0
170 0 0 0 0
171 0 0 0 0
172 0 0 0 0
173 0 0 0 0
174 0 0 0 0
175 0 0 0 0
176 0 0 0 0
177 0 0 0 0
178 0 0 0 0
179 0 0 0 0
180 0 0 0 0
181 0 0 0 0
182 0 0 0 0
183 0 0 0 0
184 0 0 0 0
185 0 0 0 0
186 0 0 0 0
187 0 0 0 0
188 0 0 0 0
189 0 0 0 0
190 0 0 0 0
191 0 0 0 0
192 0 0 0 0
193 0 0 0 0
194 0 0 0 0
195 0 0 0 0
196 0 0 0 0
197 0 0 0 0
198 0 0 0 0
199 0 0 0 0
200 0 0 0 0
201 0 0 0 0
202 0 0 0 0
203 0 0 0 0
204 0 0 0 0
205 0 0 0 0
206 0 0 0 0
207 0 0 0 0
208 0 0 0 0
209 0 0 0 0
210 0 0 0 0
211 0 0 0 0
212 0 0 0 0
213 0 0 0 0
214 0 0 0 0
215 0 0 0 0
216 0 0 0 0
217 0 0 0 0
218 0 0 0 0
219 0 0 0 0
220 0 0 0 0
221 0 0 0 0
222 0 0 0 0
223 0 0 0 0
224 0 0 0 0
225 0 0 0 0
226 0 0 0 0
227 0 0 0 0
228 0 0 0 0
229 0 0 0 0
230 0 0 2.834547464497293e-05 0
231 0 0 0 0
232 0 2.834547464497293e-05 0 0
233 0 0.00011338189857989172 2.834547464497293e-05 5.669094928994586e-05
234 0 0 0 2.834547464497293e-05
235 0 0 0 0
236 0 5.669094928994586e-05 0 0
237 2.834547464497293e-05 0 2.834547464497293e-05 0
238 0 0 0 0
239 0 0 0 0
240 0 0 0 0
241 0 2.834547464497293e-05 0 0
242 0 0 0 0
243 0 0 0 2.834547464497293e-05
244 2.834547464497293e-05 0 2.834547464497293e-05 0
245 2.834547464497293e-05 2.834547464497293e-05 0 0
246 0 8.503642393491879e-05 0 2.834547464497293e-05
247 5.669094928994586e-05 0 0 8.503642393491879e-05
248 2.834547464497293e-05 0 2.834547464497293e-05 8.503642393491879e-05
249 0.00014172737322486466 0 8.503642393491879e-05 2.834547464497293e-05
250 5.669094928994586e-05 5.669094928994586e-05 2.834547464497293e-05 8.503642393491879e-05
251 8.503642393491879e-05 0 8.503642393491879e-05 0.00017007284786983758
252 8.503642393491879e-05 5.669094928994586e-05 0.00014172737322486466 0.0002834547464497293
253 0.0005102185436095128 0.00017007284786983758 0.00039683664502962104 0.0009920916125740525
254 0.0007086368661243232 0.00022676379715978344 0.0004535275943195669 0.00116216446044389
255 0.0013322373083137276 0.0004818730689645398 0.0013038918336687549 0.002409365344822699
256 0.001615692054763457 0.0009637461379290796 0.0013605827829587006 0.003656566229201508
257 0.0020975651237279966 0.0013605827829587006 0.0019274922758581593 0.004166784772811021
258 0.00232432892088778 0.0021259105983729696 0.0030896567363020494 0.005187221860030046
259 0.0033731114827517785 0.0034298024320417245 0.002295983446242807 0.006802913914793503
260 0.0039967119249411836 0.00396836645029621 0.0038266390770713456 0.009070551886391338
261 0.005045494486805181 0.00589585872615437 0.004336857620680859 0.012018481249468521
262 0.006264349896539017 0.006632841066923666 0.006150967997959126 0.014286119221066356
263 0.008730406190651662 0.00793673290059242 0.009467388531420958 0.017063975736273704
264 0.013407409507072195 0.011961790300178576 0.01247200884378809 0.02012528699793078
265 0.016667139091244083 0.013123954760622466 0.016553757192664192 0.026361291419824826
266 0.02077723291476516 0.01723404858414354 0.021939397375209047 0.03324924175855325
267 0.026077836673375095 0.020210323421865697 0.02681481901414439 0.03971200997760708
268 0.029450948156126873 0.025794381926925368 0.030811530939085573 0.04081748348876102
269 0.034893279287961675 0.03135009495734006 0.034808242864026756 0.04745032455568469
270 0.03667904419059497 0.03718926273420448 0.037472717480654213 0.04923608945831798
271 0.04053402874231129 0.043510303580033445 0.03883330026361292 0.05252416451713484
272 0.04334023073216361 0.0441905949715128 0.04277332123926415 0.05328949233254911
273 0.04470081351512231 0.04971796252728252 0.04498426826157204 0.05640749454349613
274 0.04988803537515236 0.05170214575243062 0.048527452592193654 0.05062501771592165
275 0.04898098018651322 0.05362963802828878 0.0490093256611582 0.051588763853850736
276 0.05187221860030046 0.05405482014796338 0.050143144646957113 0.04640154199382069
277 0.05045494486805181 0.04966127157799257 0.05076674508914652 0.04404886759828793
278 0.052127327872105216 0.04776212477677939 0.048442416168258735 0.04090251991269594
279 0.04804557952322912 0.046656651265625446 0.05062501771592165 0.035035006661186543
280 0.0452393775333768 0.04294339408713399 0.044389013294027606 0.03220045919668925
281 0.03880495478896794 0.04095921086198588 0.03942855523115735 0.0267014371155645
282 0.03432636979506222 0.03735933558207432 0.03449644264293206 0.02165594262875932
283 0.032682332265653785 0.032739023214943735 0.03432636979506222 0.018141103772782677
284 0.02667309164091953 0.029365911732191954 0.02755180135491369 0.016667139091244083
285 0.023725162277842344 0.023356671107457695 0.024207035346806884 0.012783809064882792
286 0.02001190509935089 0.02001190509935089 0.020663851016185265 0.010176025397545281
287 0.016582102667309164 0.016808866464468948 0.017432466906658353 0.008702060716006689
288 0.014569573967516085 0.014116046373196519 0.01363417330423198 0.007029677711953287
289 0.010686243941154795 0.011394880807279118 0.01082797131437966 0.006122622523314153
290 0.009439043056775986 0.00822018764704215 0.009495734006065931 0.0054990220811247485
291 0.0071147141358882055 0.007908387425947447 0.007426514356982908 0.004847076164290371
292 0.005669094928994586 0.006491113693698801 0.006150967997959126 0.004308512146035885
293 0.004733694265710479 0.0053289492332549105 0.004818730689645398 0.0037982936024263726
294 0.003599875279911562 0.00464865784177556 0.004365203095325831 0.0026644746166274553
295 0.003656566229201508 0.003628220754556535 0.0034864933813316705 0.0022392924969528616
296 0.0030046203123671304 0.0037416026531364266 0.002834547464497293 0.0021826015476629156
297 0.002834547464497293 0.003344766008106806 0.002891238413787239 0.0022676379715978346
298 0.0024660562941126447 0.0030046203123671304 0.0022109470223078886 0.0017857649026332945
299 0.002352674395532753 0.002069219649083024 0.002040874174438051 0.00116216446044389
300 0.0013889282576036736 0.001984183225148105 0.0014172737322486464 0.0014456192068936194
301 0.0017007284786983757 0.001955837750503132 0.0017574194279883217 0.0011054735111539443
302 0.0012755463590237819 0.0019274922758581593 0.001218855409733836 0.0008787097139941609
303 0.0009920916125740525 0.0014172737322486464 0.0009920916125740525 0.0013322373083137276
304 0.0015590011054735112 0.0009920916125740525 0.0012472008843788089 0.0007653278154142691
305 0.001218855409733836 0.0013889282576036736 0.0009920916125740525 0.0007653278154142691
306 0.0007653278154142691 0.0011338189857989173 0.0009354006632841066 0.0009637461379290796
307 0.0007086368661243232 0.0006236004421894044 0.0006236004421894044 0.000822018764704215
308 0.0008503642393491879 0.0010204370872190255 0.0007369823407692962 0.0007086368661243232
309 0.0005669094928994587 0.0009070551886391338 0.0004535275943195669 0.0003118002210947022
310 0.00042518211967459393 0.0006519459168343774 0.000822018764704215 0.0005669094928994587
311 0.0005669094928994587 0.0006802913914793503 0.0005102185436095128 0.0005385640182544857
312 0.00039683664502962104 0.0006802913914793503 0.00039683664502962104 0.0002834547464497293
313 0.0004818730689645398 0.0005952549675444315 0.00039683664502962104 0.0002551092718047564
314 0.0003118002210947022 0.00039683664502962104 0.0005952549675444315 0.00042518211967459393
315 0.00042518211967459393 0.0005669094928994587 0.0005102185436095128 0.0003684911703846481
316 0.00034014569573967516 0.0004818730689645398 0.00017007284786983758 0.00014172737322486466
317 0.0003118002210947022 0.0003118002210947022 0.00017007284786983758 0.0003684911703846481
318 0.00019841832251481052 0.0005102185436095128 0.00014172737322486466 0.00014172737322486466
319 0.0002551092718047564 0.00011338189857989172 0.0002834547464497293 0.0003684911703846481
320 0.0003684911703846481 0.0003118002210947022 0.0002834547464497293 0.00017007284786983758
321 0.00017007284786983758 0.00022676379715978344 0.00019841832251481052 0.00022676379715978344
322 0.00014172737322486466 0.00022676379715978344 0.00017007284786983758 0.00019841832251481052
323 0.0002834547464497293 0.00019841832251481052 0.00017007284786983758 0.00017007284786983758
324 0.0002551092718047564 0.00011338189857989172 0.00014172737322486466 0.00019841832251481052
325 0.00017007284786983758 0.00022676379715978344 0.00034014569573967516 0.00019841832251481052
326 0.00011338189857989172 0.00017007284786983758 0.00017007284786983758 0.00014172737322486466
327 0.00019841832251481052 0.00022676379715978344 5.669094928994586e-05 0.00019841832251481052
328 0.00017007284786983758 0.00017007284786983758 5.669094928994586e-05 0.00011338189857989172
329 0.00014172737322486466 0.00019841832251481052 5.669094928994586e-05 0.00011338189857989172
330 0.00011338189857989172 0.00019841832251481052 0.00011338189857989172 8.503642393491879e-05
331 0.00014172737322486466 0.00019841832251481052 2.834547464497293e-05 0.00022676379715978344
332 5.669094928994586e-05 5.669094928994586e-05 2.834547464497293e-05 5.669094928994586e-05
333 0.00011338189857989172 8.503642393491879e-05 5.669094928994586e-05 0.00022676379715978344
334 0.00011338189857989172 8.503642393491879e-05 5.669094928994586e-05 0.00011338189857989172
335 5.669094928994586e-05 0.00014172737322486466 0.00014172737322486466 0.00017007284786983758
336 5.669094928994586e-05 8.503642393491879e-05 2.834547464497293e-05 8.503642393491879e-05
337 0.00011338189857989172 0.0002551092718047564 0.00019841832251481052 8.503642393491879e-05
338 0 5.669094928994586e-05 0 8.503642393491879e-05
339 8.503642393491879e-05 8.503642393491879e-05 0.00014172737322486466 8.503642393491879e-05
340 0.00011338189857989172 0.00014172737322486466 0.00011338189857989172 0.00019841832251481052
341 8.503642393491879e-05 2.834547464497293e-05 0.00017007284786983758 0
342 2.834547464497293e-05 0.00014172737322486466 5.669094928994586e-05 2.834547464497293e-05
343 0.00011338189857989172 0.00011338189857989172 0.00011338189857989172 0
344 5.669094928994586e-05 0.00011338189857989172 2.834547464497293e-05 8.503642393491879e-05
345 0.00011338189857989172 0.00011338189857989172 5.669094928994586e-05 5.669094928994586e-05
346 0 0.00011338189857989172 8.503642393491879e-05 0.00011338189857989172
347 8.503642393491879e-05 2.834547464497293e-05 8.503642393491879e-05 0.00011338189857989172
348 0.00011338189857989172 0.00011338189857989172 0.00017007284786983758 8.503642393491879e-05
349 0.00014172737322486466 0.00017007284786983758 8.503642393491879e-05 2.834547464497293e-05
350 5.669094928994586e-05 8.503642393491879e-05 2.834547464497293e-05 0
351 5.669094928994586e-05 5.669094928994586e-05 8.503642393491879e-05 5.669094928994586e-05
352 5.669094928994586e-05 0.00014172737322486466 8.503642393491879e-05 8.503642393491879e-05
353 2.834547464497293e-05 8.503642393491879e-05 8.503642393491879e-05 0.00011338189857989172
354 0.00011338189857989172 8.503642393491879e-05 0.00017007284786983758 5.669094928994586e-05
355 8.503642393491879e-05 2.834547464497293e-05 2.834547464497293e-05 0.00014172737322486466
356 8.503642393491879e-05 0 8.503642393491879e-05 8.503642393491879e-05
357 2.834547464497293e-05 0 8.503642393491879e-05 8.503642393491879e-05
358 5.669094928994586e-05 0.00011338189857989172 2.834547464497293e-05 2.834547464497293e-05
359 0.00017007284786983758 8.503642393491879e-05 5.669094928994586e-05 5.669094928994586e-05
360 8.503642393491879e-05 5.669094928994586e-05 5.669094928994586e-05 8.503642393491879e-05
361 0.00011338189857989172 8.503642393491879e-05 5.669094928994586e-05 2.834547464497293e-05
362 5.669094928994586e-05 5.669094928994586e-05 2.834547464497293e-05 5.669094928994586e-05
363 2.834547464497293e-05 0.00014172737322486466 8.503642393491879e-05 0
364 2.834547464497293e-05 2.834547464497293e-05 5.669094928994586e-05 0.00017007284786983758
365 5.669094928994586e-05 5.669094928994586e-05 8.503642393491879e-05 0
366 0.00014172737322486466 2.834547464497293e-05 0 5.669094928994586e-05
367 8.503642393491879e-05 2.834547464497293e-05 0.00014172737322486466 8.503642393491879e-05
368 8.503642393491879e-05 8.503642393491879e-05 5.669094928994586e-05 5.669094928994586e-05
369 2.834547464497293e-05 2.834547464497293e-05 8.503642393491879e-05 8.503642393491879e-05
370 2.834547464497293e-05 8.503642393491879e-05 5.669094928994586e-05 8.503642393491879e-05
371 5.669094928994586e-05 2.834547464497293e-05 0.00011338189857989172 2.834547464497293e-05
372 8.503642393491879e-05 0.00011338189857989172 5.669094928994586e-05 8.503642393491879e-05
373 0.00014172737322486466 8.503642393491879e-05 8.503642393491879e-05 5.669094928994586e-05
374 5.669094928994586e-05 0.00011338189857989172 8.503642393491879e-05 8.503642393491879e-05
375 5.669094928994586e-05 8.503642393491879e-05 5.669094928994586e-05 2.834547464497293e-05
376 0 2.834547464497293e-05 8.503642393491879e-05 0.00011338189857989172
377 5.669094928994586e-05 0.00014172737322486466 0 0.00011338189857989172
378 5.669094928994586e-05 0.00011338189857989172 2.834547464497293e-05 5.669094928994586e-05
379 5.669094928994586e-05 8.503642393491879e-05 0.00011338189857989172 2.834547464497293e-05
380 8.503642393491879e-05 0 2.834547464497293e-05 0.00011338189857989172
381 2.834547464497293e-05 5.669094928994586e-05 8.503642393491879e-05 8.503642393491879e-05
382 5.669094928994586e-05 2.834547464497293e-05 0.00014172737322486466 5.669094928994586e-05
383 0.00017007284786983758 0 5.669094928994586e-05 0.00014172737322486466
384 8.503642393491879e-05 8.503642393491879e-05 8.503642393491879e-05 5.669094928994586e-05
385 0 0.00017007284786983758 2.834547464497293e-05 5.669094928994586e-05
386 2.834547464497293e-05 5.669094928994586e-05 5.669094928994586e-05 0
387 5.669094928994586e-05 5.669094928994586e-05 8.503642393491879e-05 8.503642393491879e-05
388 0.00017007284786983758 2.834547464497293e-05 0 2.834547464497293e-05
389 0.00014172737322486466 0.00011338189857989172 5.669094928994586e-05 5.669094928994586e-05
390 5.669094928994586e-05 2.834547464497293e-05 0.00011338189857989172 0
391 5.669094928994586e-05 2.834547464497293e-05 5.669094928994586e-05 5.669094928994586e-05
392 5.669094928994586e-05 8.503642393491879e-05 8.503642393491879e-05 8.503642393491879e-05
393 5.669094928994586e-05 0.00022676379715978344 2.834547464497293e-05 0
394 5.669094928994586e-05 5.669094928994586e-05 8.503642393491879e-05 2.834547464497293e-05
395 8.503642393491879e-05 5.669094928994586e-05 5.669094928994586e-05 8.503642393491879e-05
396 8.503642393491879e-05 8.503642393491879e-05 8.503642393491879e-05 2.834547464497293e-05
397 2.834547464497293e-05 0 5.669094928994586e-05 8.503642393491879e-05
398 8.503642393491879e-05 2.834547464497293e-05 2.834547464497293e-05 0.00019841832251481052
399 8.503642393491879e-05 8.503642393491879e-05 0 0.00019841832251481052
400 8.503642393491879e-05 0 8.503642393491879e-05 0.00011338189857989172
401 2.834547464497293e-05 8.503642393491879e-05 0.00019841832251481052 0.00014172737322486466
402 0.00017007284786983758 0.00017007284786983758 0.00011338189857989172 0.00017007284786983758
403 0.00017007284786983758 0.00019841832251481052 0.00014172737322486466 0.00017007284786983758
404 0.00019841832251481052 0.00017007284786983758 0.00022676379715978344 5.669094928994586e-05
405 0.00014172737322486466 5.669094928994586e-05 0.00017007284786983758 0.00014172737322486466
406 0.00014172737322486466 5.669094928994586e-05 0.00022676379715978344 0.00017007284786983758
407 0.00034014569573967516 0.00011338189857989172 0.0002551092718047564 0.00022676379715978344
408 0.00039683664502962104 0.00017007284786983758 0.00019841832251481052 0.0002834547464497293
409 0.0002551092718047564 0.00019841832251481052 0.0002551092718047564 0.00022676379715978344
410 0.0002834547464497293 0.0004535275943195669 0.0002551092718047564 0.0002834547464497293
411 0.00022676379715978344 0.00022676379715978344 0.0005102185436095128 0.0004535275943195669
412 0.0005102185436095128 0.00034014569573967516 0.00034014569573967516 0.00042518211967459393
413 0.00042518211967459393 0.00034014569573967516 0.0003684911703846481 0.0006519459168343774
414 0.0004818730689645398 0.0003684911703846481 0.0005102185436095128 0.00017007284786983758
415 0.0003684911703846481 0.0002551092718047564 0.0006236004421894044 0.0006236004421894044
416 0.0005952549675444315 0.00017007284786983758 0.0003118002210947022 0.0005669094928994587
417 0.0005385640182544857 0.0004818730689645398 0.0004818730689645398 0.0004818730689645398
418 0.0005102185436095128 0.0005385640182544857 0.0007086368661243232 0.0004818730689645398
419 0.00039683664502962104 0.0007936732900592421 0.00042518211967459393 0.00042518211967459393
420 0.0006236004421894044 0.00042518211967459393 0.0006802913914793503 0.00039683664502962104
421 0.0005952549675444315 0.0004535275943195669 0.0005669094928994587 0.0004535275943195669
422 0.0005102185436095128 0.0004818730689645398 0.0005669094928994587 0.0006519459168343774
423 0.0005669094928994587 0.0007086368661243232 0.0005385640182544857 0.0005102185436095128
424 0.0006236004421894044 0.0008787097139941609 0.0004818730689645398 0.0005952549675444315
425 0.0007369823407692962 0.0007653278154142691 0.0005385640182544857 0.0005385640182544857
426 0.0007936732900592421 0.0004535275943195669 0.0005669094928994587 0.0005952549675444315
427 0.0003118002210947022 0.0002551092718047564 0.0005669094928994587 0.0004818730689645398
428 0.0004535275943195669 0.0006519459168343774 0.0006519459168343774 0.0005102185436095128
429 0.0006802913914793503 0.0003684911703846481 0.0006802913914793503 0.00034014569573967516
430 0.0005385640182544857 0.00042518211967459393 0.0004818730689645398 0.00039683664502962104
431 0.0005669094928994587 0.0005952549675444315 0.0006802913914793503 0.0005102185436095128
432 0.0005102185436095128 0.0006802913914793503 0.0007653278154142691 0.0005952549675444315
433 0.00042518211967459393 0.0007086368661243232 0.0003684911703846481 0.0005952549675444315
434 0.0004535275943195669 0.0005385640182544857 0.0004818730689645398 0.0005385640182544857
435 0.0006519459168343774 0.0005385640182544857 0.0005385640182544857 0.0003684911703846481
436 0.0003684911703846481 0.0002551092718047564 0.0006236004421894044 0.0006519459168343774
437 0.00039683664502962104 0.0002834547464497293 0.0003118002210947022 0.0003684911703846481
438 0.0005102185436095128 0.0005102185436095128 0.0003684911703846481 0.0003118002210947022
439 0.0005669094928994587 0.0003118002210947022 0.0004535275943195669 0.0003684911703846481
440 0.0002834547464497293 0.00022676379715978344 0.0004535275943195669 0.0002551092718047564
441 0.00022676379715978344 0.0003118002210947022 0.0005385640182544857 0.00019841832251481052
442 0.00034014569573967516 0.0004818730689645398 0.0003684911703846481 0.0005102185436095128
443 0.0005102185436095128 0.00022676379715978344 0.0004535275943195669 0.00017007284786983758
444 0.0002834547464497293 0.00042518211967459393 0.0004535275943195669 0.0003118002210947022
445 0.0002834547464497293 0.0004535275943195669 0.00034014569573967516 0.00022676379715978344
446 0.0003118002210947022 0.00034014569573967516 0.0002834547464497293 0.00017007284786983758
447 0.0002551092718047564 0.00019841832251481052 0.00022676379715978344 8.503642393491879e-05
448 0.00014172737322486466 0.0002834547464497293 0.0004818730689645398 0.0003118002210947022
449 0.00014172737322486466 0.0005102185436095128 0.00042518211967459393 0.00011338189857989172
450 0.00019841832251481052 0.00022676379715978344 0.0002834547464497293 0.0002834547464497293
451 8.503642393491879e-05 0.00022676379715978344 0.00019841832251481052 0.00022676379715978344
452 0.00022676379715978344 8.503642393491879e-05 0.00017007284786983758 0.00014172737322486466
453 0.00017007284786983758 0.00014172737322486466 0.00017007284786983758 0.00019841832251481052
454 0.0002551092718047564 0.00011338189857989172 5.669094928994586e-05 0.00017007284786983758
455 0.00014172737322486466 0.00019841832251481052 0.00014172737322486466 0.00019841832251481052
456 0.00011338189857989172 0.00014172737322486466 0.00017007284786983758 8.503642393491879e-05
457 0.00014172737322486466 0.00022676379715978344 5.669094928994586e-05 0.00017007284786983758
458 2.834547464497293e-05 0.00014172737322486466 0.00017007284786983758 5.669094928994586e-05
459 0.00014172737322486466 8.503642393491879e-05 0.0002834547464497293 5.669094928994586e-05
460 0.00019841832251481052 0.00017007284786983758 0.00011338189857989172 0.00011338189857989172
461 2.834547464497293e-05 5.669094928994586e-05 2.834547464497293e-05 0.00019841832251481052
462 2.834547464497293e-05 0.00014172737322486466 8.503642393491879e-05 0.00014172737322486466
463 0.00017007284786983758 0.00014172737322486466 5.669094928994586e-05 8.503642393491879e-05
464 5.669094928994586e-05 5.669094928994586e-05 8.503642393491879e-05 5.669094928994586e-05
465 5.669094928994586e-05 5.669094928994586e-05 0.00014172737322486466 5.669094928994586e-05
466 8.503642393491879e-05 5.669094928994586e-05 5.669094928994586e-05 2.834547464497293e-05
467 5.669094928994586e-05 5.669094928994586e-05 0 2.834547464497293e-05
468 8.503642393491879e-05 8.503642393491879e-05 8.503642393491879e-05 0.00011338189857989172
469 2.834547464497293e-05 0.00014172737322486466 5.669094928994586e-05 0.00011338189857989172
470 5.669094928994586e-05 0 2.834547464497293e-05 2.834547464497293e-05
471 0 8.503642393491879e-05 5.669094928994586e-05 8.503642393491879e-05
472 8.503642393491879e-05 5.669094928994586e-05 8.503642393491879e-05 2.834547464497293e-05
473 8.503642393491879e-05 5.669094928994586e-05 8.503642393491879e-05 5.669094928994586e-05
474 2.834547464497293e-05 0 0 0.00011338189857989172
475 0 0 2.834547464497293e-05 5.669094928994586e-05
476 0 8.503642393491879e-05 2.834547464497293e-05 0
477 8.503642393491879e-05 8.503642393491879e-05 8.503642393491879e-05 2.834547464497293e-05
478 0 8.503642393491879e-05 0.00011338189857989172 2.834547464497293e-05
479 2.834547464497293e-05 2.834547464497293e-05 2.834547464497293e-05 2.834547464497293e-05
480 5.669094928994586e-05 0 2.834547464497293e-05 5.669094928994586e-05
481 2.834547464497293e-05 0.00011338189857989172 2.834547464497293e-05 8.503642393491879e-05
482 0 2.834547464497293e-05 2.834547464497293e-05 5.669094928994586e-05
483 2.834547464497293e-05 2.834547464497293e-05 5.669094928994586e-05 5.669094928994586e-05


==> resources/tikz/data/wolfssl_pda-mp_submod.dat <==
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 0 0 0 0
25 0 0 0 0
26 0 0 0 0
27 0 0 0 0
28 0 0 0 0
29 0 0 0 0
30 0 0 0 0
31 0 0 0 0
32 0 0 0 0
33 0 0 0 0
34 0 0 0 0
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 0 0 0 0
40 0 0 0 0
41 0 0 0 0
42 0 0 0 0
43 0 0 0 0
44 0 0 0 0
45 0 0 0 0
46 0 0 0 0
47 0 0 0 0
48 0 0 0 0
49 0 0 0 0
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 0 0 0 0
56 0 0 0 0
57 0 0 0 0
58 0 0 0 0
59 0 0 0 0
60 0 0 0 0
61 0 0 0 0
62 0 0 0 0
63 0 0 0 0
64 0 0 0 0
65 0 0 0 0
66 0 0 0 0
67 0 0 0 0
68 0 0 0 0
69 0 0 0 0
70 0 0 0 0
71 0 0 0 0
72 0 0 0 0
73 0 0 0 0
74 0 0 0 0
75 0 0 0 0
76 0 0 0 0
77 0 0 0 0
78 0 0 0 0
79 0 0 0 0
80 0 0 0 0
81 0 0 0 0
82 0 0 0 0
83 0 0 0 0
84 0 0 0 0
85 0 0 0 0
86 0 0 0 0
87 0 0 0 0
88 0 0 0 0
89 0 0 0 0
90 0 0 0 0
91 0 0 0 0
92 0 0 0 0
93 0 0 0 0
94 0 0 0 0
95 0 0 0 0
96 0 0 0 0
97 0 0 0 0
98 0 0 0 0
99 0 0 0 0
100 0 0 0 0
101 0 0 0 0
102 0 0 0 0
103 0 0 0 0
104 0 0 0 0
105 0 0 0 0
106 0 0 0 0
107 0 0 0 0
108 0 0 0 0
109 0 0 0 0
110 0 0 0 0
111 0 0 0 0
112 0 0 0 0
113 0 0 0 0
114 0 0 0 0
115 0 0 0 0
116 0 0 0 0
117 0 0 0 0
118 0 0 0 0
119 0 0 0 0
120 0 0 0 0
121 0 0 0 0
122 0 0 0 0
123 0 0 0 0
124 0 0 0 0
125 0 0 0 0
126 0 0 0 0
127 0 0 0 0
128 0 0 0 0
129 0 0 0 0
130 0 0 0 0
131 0 0 0 0
132 0 0 0 0
133 0 0 0 0
134 0 0 0 0
135 0 0 0 0
136 0 0 0 0
137 0 0 0 0
138 0 0 0 0
139 0 0 0 0
140 0 0 0 0
141 0 0 0 0
142 0 0 0 0
143 0 0 0 0
144 0 0 0 0
145 0 0 0 0
146 0 0 0 0
147 0 0 0 0
148 0 0 0 0
149 0 0 0 0
150 0 0 0 0
151 0 0 0 0
152 0 0 0 0
153 0 0 0 0
154 0 0 0 0
155 0 0 0 0
156 0 0 0 0
157 0 0 0 0
158 0 0 0 0
159 0 0 0 0
160 0 0 0 0
161 0 0 0 0
162 0 0 0 0
163 0 0 0 0
164 0 0 0 0
165 0 0 0 0
166 0 0 0 0
167 0 0 0 0
168 0 0 0 0
169 0 0 0 0
170 0 0 0 0
171 0 0 0 0
172 0 0 0 0
173 0 0 0 0
174 0 0 0 0
175 0 0 0 0
176 0 0 0 0
177 0 0 0 0
178 0 0 0 0
179 0 0 0 0
180 0 0 0 0
181 0 0 0 0
182 0 0 0 0
183 0 0 0 0
184 0 0 0 0
185 0 0 0 0
186 0 0 0 0
187 0 0 0 0
188 0 0 0 0
189 0 0 0 0
190 0 0 0 0
191 0 0 0 0
192 0 0 0 0
193 0 0 0 0
194 0 0 0 0
195 0 0 0 0
196 0 0 0 0
197 0 0 0 0
198 0 0 0 0
199 0 0 0 0
200 0 0 0 0
201 0 0 0 0
202 0 0 0 0
203 0 0 0 0
204 0 0 0 0
205 0 0 0 0
206 0 0 0 0
207 0 0 0 0
208 0 0 0 0
209 0 0 0 0
210 0 0 0 0
211 0 0 0 0
212 0 0 0 0
213 0 0 0 0
214 0 0 0 0
215 0 0 0 0
216 0 0 0 0
217 0 0 0 0
218 0 0 0 0
219 0 0 0 0
220 0 0 0 0
221 0 0 0 0
222 0 0 0 0
223 0 0 0 0
224 0 0 0 0
225 0 0.00014108352144469525 0 0.00031743792325056433
226 0.00017635440180586908 0.0005996049661399548 0 0.0005290632054176073
227 0.0007406884875846502 0.00017635440180586908 0.00035270880361173816 0.00010581264108352144
228 0.00035270880361173816 7.054176072234762e-05 0.0007406884875846502 0.00014108352144469525
229 7.054176072234762e-05 3.527088036117381e-05 0.0002468961625282167 0.0004585214446952596
230 0.00031743792325056433 0.0005290632054176073 0.00021162528216704289 0.001128668171557562
231 0.00042325056433408577 0.0007406884875846502 0.0002821670428893905 0.001163939051918736
232 0.0010933972911963883 0.0011992099322799096 0.00035270880361173816 0.0008817720090293454
233 0.0023984198645598193 0.0013050225733634313 0.0014461060948081264 0.0037034424379232505
234 0.001163939051918736 0.004585214446952596 0.0017635440180586907 0.005431715575620767
235 0.0033154627539503387 0.006913092550790068 0.0010581264108352145 0.009558408577878104
236 0.005713882618510158 0.009064616252821671 0.0031743792325056434 0.012274266365688487
237 0.008888261851015801 0.010898702031602708 0.006454571106094808 0.00895880361173815
238 0.013191309255079007 0.00758323927765237 0.008817720090293454 0.010052200902934537
239 0.01163939051918736 0.013050225733634312 0.013050225733634312 0.015131207674943567
240 0.016048250564334086 0.014637415349887134 0.012838600451467268 0.018834650112866818
241 0.012591704288939052 0.02299661399548533 0.012097911963882619 0.02789926636568849
242 0.017388544018058692 0.026488431151241536 0.01516647855530474 0.025747742663656883
243 0.01802341986455982 0.026135722347629797 0.01717691873589165 0.025359762979683974
244 0.02440744920993228 0.02292607223476298 0.018270316027088035 0.022150112866817156
245 0.028428329571106095 0.018305586907449208 0.02394892776523702 0.025007054176072234
246 0.034248024830699775 0.023631489841986455 0.027687641083521446 0.025465575620767494
247 0.027334932279909706 0.019822234762979684 0.029909706546275394 0.027687641083521446
248 0.025289221218961624 0.021127257336343117 0.019998589164785554 0.03301354401805869
249 0.04073786681715576 0.021409424379232506 0.019222629796839728 0.029274830699774268
250 0.03216704288939052 0.016894751693002256 0.02218538374717833 0.02525395033860045
251 0.031496896162528217 0.009382054176072234 0.01886992099322799 0.021374153498871333
252 0.03142635440180587 0.007618510158013544 0.016894751693002256 0.027934537246049662
253 0.03735186230248307 0.010510722347629797 0.014672686230248307 0.03255502257336343
254 0.047509875846501126 0.0069836343115124155 0.010404909706546275 0.03414221218961625
255 0.03632900677200903 0.007230530474040632 0.00934678329571106 0.03005079006772009
256 0.03904486455981941 0.006913092550790068 0.00832392776523702 0.04574633182844244
257 0.036258465011286684 0.007442155756207675 0.007195259593679458 0.03336625282167043
258 0.023314051918735892 0.010581264108352145 0.007547968397291196 0.031214729119638827
259 0.032590293453724606 0.012521162528216704 0.00895880361173815 0.03618792325056434
260 0.03576467268623025 0.0126622460496614 0.015871896162528217 0.04236032731376975
261 0.03809255079006772 0.014778498871331829 0.017353273137697516 0.044794018058690745
262 0.029345372460496615 0.013967268623024831 0.015836625282167043 0.04066732505643341
263 0.023243510158013545 0.018834650112866818 0.01805869074492099 0.03414221218961625
264 0.02652370203160271 0.024583803611738148 0.023349322799097065 0.03911540632054176
265 0.020457110609480814 0.02835778781038375 0.03579994356659142 0.023243510158013545
266 0.02394892776523702 0.028322516930022572 0.03470654627539503 0.014672686230248307
267 0.02691168171557562 0.03759875846501129 0.03283718961625282 0.013755643340857788
268 0.016753668171557563 0.03654063205417607 0.03146162528216704 0.011674661399548533
269 0.015589729119638827 0.029839164785553048 0.026029909706546277 0.008641365688487584
270 0.016683126410835216 0.03505925507900677 0.028110891647855532 0.010898702031602708
271 0.007195259593679458 0.038233634311512416 0.0348829006772009 0.005220090293453725
272 0.008112302483069978 0.04137274266365688 0.03664644469525959 0.003844525959367946
273 0.007018905191873589 0.04034988713318285 0.029063205417607225 0.003632900677200903
274 0.006313487584650113 0.03544723476297968 0.026100451467268623 0.0017635440180586907
275 0.003668171557562077 0.03742240406320542 0.026558972911963883 0.0026453160270880362
276 0.0022220654627539502 0.025042325056433407 0.021409424379232506 0.002468961625282167
277 0.002292607223476298 0.015272291196388262 0.02359621896162528 0.002856941309255079
278 0.003668171557562077 0.012803329571106095 0.024477990970654628 0.002257336343115124
279 0.0010933972911963883 0.011286681715575621 0.019293171557562078 0.001728273137697517
280 0.001163939051918736 0.010369638826185102 0.01774125282167043 0.0007406884875846502
281 0.0009875846501128669 0.010510722347629797 0.015942437923250563 0.0008817720090293454
282 0.0004585214446952596 0.0056433408577878106 0.010087471783295712 0.000952313769751693
283 0.0005996049661399548 0.003915067720090293 0.00758323927765237 0.001516647855530474
284 0.0004585214446952596 0.004197234762979684 0.006736738148984199 0.0007406884875846502
285 0.0008817720090293454 0.002080981941309255 0.006666196388261851 0.0009875846501128669
286 0.0009875846501128669 0.00268058690744921 0.005996049661399549 0.0014108352144469526
287 0.00038797968397291194 0.0033507336343115124 0.0033154627539503387 0.0007054176072234763
288 0.0007759593679458239 0.002468961625282167 0.001904627539503386 0.0008817720090293454
289 0.0014108352144469526 0.0026100451467268625 0.00342127539503386 0.001728273137697517
290 0.00042325056433408577 0.0026100451467268625 0.0021867945823927765 0.001340293453724605
291 0.0005996049661399548 0.002292607223476298 0.001340293453724605 0.001128668171557562
292 0.0007759593679458239 0.0016577313769751694 0.0012697516930022573 0.0009875846501128669
293 0.0007054176072234763 0.0010933972911963883 0.0008817720090293454 0.0010581264108352145
294 0.0011992099322799096 0.0015519187358916478 0.0010581264108352145 0.000952313769751693
295 0.0007054176072234763 0.0019398984198645598 0.0013050225733634313 0.0007759593679458239
296 0.0017988148984198645 0.001516647855530474 0.0013050225733634313 0.0009875846501128669
297 0.0029980248306997743 0.0017635440180586907 0.0025395033860045146 0.0007759593679458239
298 0.0018693566591422121 0.0015519187358916478 0.003280191873589165 0.00021162528216704289
299 0.0009170428893905192 0.001163939051918736 0.0008817720090293454 0.00035270880361173816
300 0.0006348758465011287 0.0005996049661399548 0.0014108352144469526 0.00042325056433408577
301 0.001340293453724605 0.0007054176072234763 0.0004937923250564334 0.0005290632054176073
302 0.0014108352144469526 0.0005290632054176073 0.0018340857787810384 0.0004585214446952596
303 0.0005290632054176073 0.0005290632054176073 0.002080981941309255 0.00042325056433408577
304 0.0008112302483069977 0.0005290632054176073 0.0005996049661399548 0.000564334085778781
305 0.0005290632054176073 0.001163939051918736 0.0007406884875846502 0.0008817720090293454
306 0.0007406884875846502 0.0014108352144469526 0.00031743792325056433 0.0010581264108352145
307 0.0004585214446952596 0.0014461060948081264 0.00042325056433408577 0.0013050225733634313
308 0.00035270880361173816 0.0012344808126410836 0.00035270880361173816 0.0007759593679458239
309 0.00010581264108352144 0.0009875846501128669 0.0002821670428893905 0.000564334085778781
310 0.00035270880361173816 0.0002468961625282167 0.00010581264108352144 0.0002468961625282167
311 0.00035270880361173816 0.0004937923250564334 0.00010581264108352144 0.00038797968397291194
312 0.00010581264108352144 0.0002468961625282167 0.0002468961625282167 0.00038797968397291194
313 0.00021162528216704289 0.0004585214446952596 0.0002821670428893905 0.00010581264108352144
314 7.054176072234762e-05 0.0002468961625282167 0.00014108352144469525 0.00017635440180586908
315 7.054176072234762e-05 0.0002821670428893905 0.00010581264108352144 0.00010581264108352144
316 7.054176072234762e-05 0.00017635440180586908 0.00010581264108352144 0.00017635440180586908
317 0.00014108352144469525 0.00021162528216704289 0.00014108352144469525 0.00017635440180586908
318 0.0002821670428893905 0.00021162528216704289 0.0002468961625282167 0.00010581264108352144
319 3.527088036117381e-05 0.00021162528216704289 0.0002821670428893905 0.00014108352144469525
320 0.00017635440180586908 0.00017635440180586908 7.054176072234762e-05 0.00014108352144469525
321 0.00017635440180586908 0.00017635440180586908 0.00010581264108352144 3.527088036117381e-05
322 0.00021162528216704289 0.00014108352144469525 0.00014108352144469525 0.00035270880361173816
323 0.00017635440180586908 0.00017635440180586908 0.0002468961625282167 0.00010581264108352144
324 3.527088036117381e-05 0.00014108352144469525 0.00017635440180586908 0.0002821670428893905
325 0.00017635440180586908 0.00021162528216704289 0.00038797968397291194 0.0002821670428893905
326 0.00017635440180586908 0.0002468961625282167 0.0002468961625282167 0.00017635440180586908
327 0.0002821670428893905 0.0004585214446952596 0.00031743792325056433 0.00010581264108352144
328 0.00017635440180586908 0.00021162528216704289 0.00038797968397291194 0.00014108352144469525
329 0.0002821670428893905 7.054176072234762e-05 0.0002468961625282167 0.00017635440180586908
330 0.0002821670428893905 0.00017635440180586908 0.0002821670428893905 0.0002821670428893905
331 0.00014108352144469525 0.00038797968397291194 0.00017635440180586908 0.00017635440180586908
332 0.0004585214446952596 0.00017635440180586908 0.00035270880361173816 0.0002821670428893905
333 0.0002821670428893905 0.0002468961625282167 0.00035270880361173816 0.00031743792325056433
334 0.0004585214446952596 0.00038797968397291194 0.00021162528216704289 0.00017635440180586908
335 7.054176072234762e-05 0.00031743792325056433 0.00021162528216704289 0.0002821670428893905
336 0.00038797968397291194 0.0006348758465011287 0.00017635440180586908 0.00031743792325056433
337 0.00038797968397291194 0.0002821670428893905 0.0002468961625282167 0.00021162528216704289
338 0.00031743792325056433 0.0004937923250564334 0.00021162528216704289 0.00042325056433408577
339 0.00031743792325056433 0.00021162528216704289 0.00035270880361173816 0.00017635440180586908
340 0.00031743792325056433 0.00038797968397291194 0.00010581264108352144 0.0002821670428893905
341 0.0004585214446952596 0.00038797968397291194 0.00031743792325056433 0.00014108352144469525
342 0.0002821670428893905 0.00035270880361173816 0.00035270880361173816 0.0002468961625282167
343 0.00021162528216704289 0.00031743792325056433 0.0004937923250564334 0.0002821670428893905
344 0.00021162528216704289 0.00038797968397291194 0.0002821670428893905 0.00010581264108352144
345 0.00017635440180586908 0.0002468961625282167 0.0002468961625282167 0.00031743792325056433
346 0.00038797968397291194 0.00010581264108352144 0.00021162528216704289 0.00010581264108352144
347 0.00017635440180586908 0.00031743792325056433 0.00014108352144469525 0.00017635440180586908
348 0.00035270880361173816 0.00021162528216704289 0.00017635440180586908 0.0002821670428893905
349 0.0002468961625282167 0.0002821670428893905 0.00021162528216704289 0.00017635440180586908
350 0.0002821670428893905 0.00021162528216704289 0.00031743792325056433 0.00021162528216704289
351 0.0002468961625282167 0.00014108352144469525 0.00021162528216704289 0.0002468961625282167
352 0.0002821670428893905 0.00014108352144469525 0.00021162528216704289 3.527088036117381e-05
353 7.054176072234762e-05 7.054176072234762e-05 7.054176072234762e-05 0.00017635440180586908
354 0.0002821670428893905 0.00010581264108352144 0.00014108352144469525 0.0002821670428893905
355 0.00017635440180586908 3.527088036117381e-05 7.054176072234762e-05 7.054176072234762e-05
356 0.00014108352144469525 0.00017635440180586908 0.00017635440180586908 0.00014108352144469525
357 0.00010581264108352144 0.00014108352144469525 0.00017635440180586908 3.527088036117381e-05
358 0.00014108352144469525 0.00010581264108352144 0.00014108352144469525 0.00010581264108352144
359 0.00014108352144469525 0.00010581264108352144 0.00010581264108352144 7.054176072234762e-05
360 0 0.00014108352144469525 0 3.527088036117381e-05
361 0 0.00014108352144469525 0 7.054176072234762e-05
362 0.00010581264108352144 0 3.527088036117381e-05 7.054176072234762e-05
363 0.00014108352144469525 7.054176072234762e-05 0.00010581264108352144 0.00014108352144469525
364 7.054176072234762e-05 7.054176072234762e-05 7.054176072234762e-05 7.054176072234762e-05
365 7.054176072234762e-05 0 3.527088036117381e-05 0
366 0 7.054176072234762e-05 3.527088036117381e-05 7.054176072234762e-05
367 0.00010581264108352144 0.00017635440180586908 3.527088036117381e-05 7.054176072234762e-05
368 7.054176072234762e-05 3.527088036117381e-05 0 0
369 3.527088036117381e-05 0 0.00014108352144469525 0
370 3.527088036117381e-05 3.527088036117381e-05 3.527088036117381e-05 0
371 7.054176072234762e-05 7.054176072234762e-05 0.00010581264108352144 3.527088036117381e-05
372 3.527088036117381e-05 0 3.527088036117381e-05 0
373 3.527088036117381e-05 7.054176072234762e-05 3.527088036117381e-05 7.054176072234762e-05
374 0.00010581264108352144 7.054176072234762e-05 0.00010581264108352144 0
375 7.054176072234762e-05 0 0 3.527088036117381e-05
376 3.527088036117381e-05 3.527088036117381e-05 0 0
377 7.054176072234762e-05 3.527088036117381e-05 7.054176072234762e-05 0
378 3.527088036117381e-05 7.054176072234762e-05 3.527088036117381e-05 3.527088036117381e-05
379 0 3.527088036117381e-05 3.527088036117381e-05 7.054176072234762e-05
380 0 3.527088036117381e-05 7.054176072234762e-05 7.054176072234762e-05
381 3.527088036117381e-05 3.527088036117381e-05 3.527088036117381e-05 0
382 3.527088036117381e-05 3.527088036117381e-05 7.054176072234762e-05 0
383 0 0 0 0
384 3.527088036117381e-05 7.054176072234762e-05 0 3.527088036117381e-05
385 0 7.054176072234762e-05 3.527088036117381e-05 0
386 0 3.527088036117381e-05 0 3.527088036117381e-05
387 7.054176072234762e-05 0 3.527088036117381e-05 0
388 0 3.527088036117381e-05 3.527088036117381e-05 0
389 3.527088036117381e-05 7.054176072234762e-05 3.527088036117381e-05 0
390 0 7.054176072234762e-05 3.527088036117381e-05 0
391 3.527088036117381e-05 3.527088036117381e-05 3.527088036117381e-05 0
392 0.00010581264108352144 0 0 3.527088036117381e-05
393 0 0 0 3.527088036117381e-05
394 3.527088036117381e-05 0 0 3.527088036117381e-05
395 0 0 3.527088036117381e-05 3.527088036117381e-05
396 0 3.527088036117381e-05 0 0
397 0 0 7.054176072234762e-05 0
398 0 0 0 0
399 0 0 0 0
400 3.527088036117381e-05 0 7.054176072234762e-05 3.527088036117381e-05
401 0 0 0 0
402 3.527088036117381e-05 7.054176072234762e-05 0 7.054176072234762e-05
403 0 0 0 0
404 0 3.527088036117381e-05 0 0
405 0 0 3.527088036117381e-05 3.527088036117381e-05
406 3.527088036117381e-05 0 0 0
407 0 0 3.527088036117381e-05 3.527088036117381e-05
408 0 3.527088036117381e-05 7.054176072234762e-05 0
409 3.527088036117381e-05 0 3.527088036117381e-05 7.054176072234762e-05
410 0 0 0 0
411 0 7.054176072234762e-05 3.527088036117381e-05 7.054176072234762e-05
412 3.527088036117381e-05 3.527088036117381e-05 3.527088036117381e-05 0
413 0 0 0 0
414 3.527088036117381e-05 0 0 0
415 0 3.527088036117381e-05 7.054176072234762e-05 0
416 3.527088036117381e-05 3.527088036117381e-05 3.527088036117381e-05 3.527088036117381e-05
417 0 0 3.527088036117381e-05 7.054176072234762e-05
418 3.527088036117381e-05 0 3.527088036117381e-05 7.054176072234762e-05
419 0 3.527088036117381e-05 0 3.527088036117381e-05
420 0 0 0 3.527088036117381e-05
421 0 3.527088036117381e-05 3.527088036117381e-05 0
422 0 0 3.527088036117381e-05 0
423 3.527088036117381e-05 3.527088036117381e-05 0 3.527088036117381e-05
424 0 0 0 0
425 7.054176072234762e-05 0 0 0
426 0 0 0 0
427 3.527088036117381e-05 0 0 0
428 0 3.527088036117381e-05 0 0
429 0 3.527088036117381e-05 0 3.527088036117381e-05
430 0 0 0 3.527088036117381e-05
431 0 3.527088036117381e-05 3.527088036117381e-05 0
432 0 0 3.527088036117381e-05 0
433 0 0 0 3.527088036117381e-05
434 3.527088036117381e-05 0 0 3.527088036117381e-05
435 0 0 0 0
436 0 3.527088036117381e-05 0 0
437 3.527088036117381e-05 0 0 0
438 0 0 0 0
439 0 0 3.527088036117381e-05 0
440 0 0 0 0
441 3.527088036117381e-05 0 0 3.527088036117381e-05
442 0 3.527088036117381e-05 0 0
443 0 0 0 0
444 0 3.527088036117381e-05 3.527088036117381e-05 0
445 3.527088036117381e-05 0 3.527088036117381e-05 0
446 0 0 3.527088036117381e-05 0
447 0 3.527088036117381e-05 0 0
448 0 3.527088036117381e-05 0 3.527088036117381e-05
449 0 3.527088036117381e-05 0 0
450 0 3.527088036117381e-05 0 0
451 0 0 0 0
452 0 0 0 0
453 0 0 0 0
454 0 0 0 3.527088036117381e-05
455 0 3.527088036117381e-05 0 0.00010581264108352144
456 0 0 0 0
457 3.527088036117381e-05 0 3.527088036117381e-05 0
458 0 7.054176072234762e-05 0 0
459 0 0 0 0
460 0 0 3.527088036117381e-05 0
461 0 0 0 0
462 0 0 0 7.054176072234762e-05
463 0 0 3.527088036117381e-05 0
464 7.054176072234762e-05 0 0 3.527088036117381e-05
465 0 3.527088036117381e-05 0 0
466 0 0 0 3.527088036117381e-05
467 0 3.527088036117381e-05 0 0
468 0 0 0 3.527088036117381e-05
469 0 0 0 0
470 0 0 0 0
471 0 0 0 0
472 0 0 0 3.527088036117381e-05
473 3.527088036117381e-05 0 0 0
474 0 0 0 0
475 0 0 0 0
476 0 0 3.527088036117381e-05 0
477 3.527088036117381e-05 0 0 0
478 0 0 0 0
479 0 0 0 0
480 0 0 0 0
481 0 0 0 3.527088036117381e-05
482 0 0 0 0
483 0 0 0 0
484 0 0 0 0
485 3.527088036117381e-05 0 0 0
486 0 0 3.527088036117381e-05 0
487 3.527088036117381e-05 0 0 0
488 0 0 0 0
489 0 0 0 0
490 0 0 0 3.527088036117381e-05
491 0 3.527088036117381e-05 3.527088036117381e-05 0
492 0 0 3.527088036117381e-05 3.527088036117381e-05
493 0 0 3.527088036117381e-05 0
494 0 0 0 0
495 0 0 0 0
496 0 0 0 0
497 0 0 0 0
498 0 0 3.527088036117381e-05 0
499 0 0 0 0
500 0 0 0 0
501 0 0 3.527088036117381e-05 0
502 0 0 0 0
503 0 0 0 0
504 0 3.527088036117381e-05 0 0
505 0 0 3.527088036117381e-05 0
506 0 0 0 0
507 0 0 0 0
508 0 0 0 3.527088036117381e-05
509 0 0 0 3.527088036117381e-05
510 0 0 3.527088036117381e-05 0
511 0 0 0 0
512 0 0 0 0
513 0 0 0 0
514 0 0 0 0
515 0 0 0 0
516 0 0 0 0
517 0 0 0 0
518 0 0 0 0
519 0 0 3.527088036117381e-05 0
520 0 3.527088036117381e-05 0 0
521 3.527088036117381e-05 3.527088036117381e-05 0 0
522 0 0 0 0
523 0 0 0 0
524 0 0 0 0
525 0 0 0 0
526 0 0 0 0
527 0 0 0 0
528 0 0 0 0
529 0 0 0 0
530 0 0 0 0
531 0 0 0 0
532 0 0 0 0
533 0 0 0 0
534 0 0 0 0
535 0 0 0 0
536 0 0 0 0
537 3.527088036117381e-05 0 0 0
538 0 0 0 0
539 0 0 0 0
540 0 0 0 3.527088036117381e-05
541 0 0 0 0
542 0 0 0 3.527088036117381e-05
543 0 0 0 0
544 0 0 0 0
545 0 0 0 0
546 0 0 0 0
547 0 0 0 0
548 0 0 0 0
549 0 0 0 0
550 0 0 0 0
551 0 0 0 0
552 0 0 0 0
553 0 0 0 0
554 0 0 0 0
555 0 0 0 0
556 0 0 0 0
557 0 0 3.527088036117381e-05 0
558 0 0 0 0
559 0 0 0 0
560 0 0 0 0
561 0 0 0 0
562 0 0 0 0
563 0 0 0 0
564 0 0 0 0
565 0 0 0 0
566 0 0 0 0
567 0 0 0 0
568 0 0 3.527088036117381e-05 0
569 0 0 0 0
570 0 0 0 0
571 0 0 0 0
572 0 0 0 0
573 0 0 0 0
574 0 0 0 0
575 0 0 0 0
576 0 0 0 0
577 0 0 0 0
578 0 0 0 0
579 0 0 0 0
580 0 0 0 0
581 0 0 0 0
582 0 0 0 0
583 0 0 0 0
584 0 0 0 0
585 0 0 0 0
586 0 0 0 0
587 0 0 3.527088036117381e-05 0
588 0 0 3.527088036117381e-05 0
589 0 0 0 0
590 0 0 0 0
591 0 0 0 0
592 0 0 0 0
593 0 0 0 0
594 0 0 0 0
595 0 3.527088036117381e-05 0 0
596 0 0 0 0
597 0 0 0 0
598 0 0 0 0
599 0 0 0 3.527088036117381e-05
600 0 0 0 0
601 0 0 0 0
602 0 0 0 0
603 0 0 0 0
604 0 0 0 0
605 0 0 0 0
606 0 0 0 0
607 0 0 0 0
608 0 0 0 0
609 0 0 0 0
610 0 0 0 0
611 0 0 0 0
612 0 0 0 0
613 0 0 0 0
614 0 0 0 0
615 0 3.527088036117381e-05 3.527088036117381e-05 0
616 0 0 0 0
617 0 0 0 0
618 0 0 0 0
619 0 0 0 0
620 0 0 0 0
621 0 0 0 0
622 0 0 0 0
623 0 0 0 0
624 0 0 0 0
625 0 0 0 0
626 0 0 0 0
627 0 0 0 0
628 0 3.527088036117381e-05 0 0
629 0 0 0 0
630 0 0 0 0
631 0 0 0 0
632 0 0 0 0
633 0 0 0 0
634 0 0 0 3.527088036117381e-05
635 3.527088036117381e-05 0 7.054176072234762e-05 0
636 3.527088036117381e-05 0 0 0
637 0 0 0 3.527088036117381e-05
638 0 0 0 0
639 0 0 0 0
640 0 3.527088036117381e-05 0 3.527088036117381e-05
641 0 0 0 0
642 0 0 0 0
643 0 7.054176072234762e-05 0 0
644 0 3.527088036117381e-05 0 0
645 0 0 0 0
646 0 0 0 0
647 0 3.527088036117381e-05 0 0
648 3.527088036117381e-05 3.527088036117381e-05 0 0
649 0 0 0 0
650 0 0 0 0
651 3.527088036117381e-05 0 0 0
652 0 0 0 0
653 0 0 0 0
654 0 0 0 0
655 0 0 0 0
656 3.527088036117381e-05 0 0 0
657 0 0 0 0
658 0 0 0 0
659 0 0 0 0
660 0 0 0 0
661 0 0 0 3.527088036117381e-05
662 0 0 0 0
663 0 0 0 0
664 0 0 0 0
665 0 0 0 0
666 0 0 0 0
667 0 0 0 0
668 3.527088036117381e-05 0 0 3.527088036117381e-05
669 0 0 0 0
670 0 0 0 0
671 0 0 0 0
672 0 0 0 0
673 0 0 0 0
674 3.527088036117381e-05 3.527088036117381e-05 0 0
675 0 0 0 0
676 0 0 0 0
677 0 0 0 0
678 0 0 3.527088036117381e-05 0
679 0 0 3.527088036117381e-05 0
680 0 0 0 0
681 0 0 0 0
682 0 0 0 0
683 0 0 0 3.527088036117381e-05
684 0 0 0 0
685 0 0 0 0
686 0 0 3.527088036117381e-05 0
687 0 0 0 0
688 0 0 0 0
689 0 0 0 0
690 0 0 0 0
691 0 0 0 0
692 0 0 0 0
693 0 3.527088036117381e-05 0 3.527088036117381e-05
694 0 0 0 0
695 0 0 0 0
696 0 0 0 3.527088036117381e-05
697 0 0 0 0
698 0 0 3.527088036117381e-05 0
699 0 0 0 0
700 0 0 0 0
701 0 3.527088036117381e-05 0 3.527088036117381e-05
702 0 0 0 0
703 0 0 0 0
704 0 3.527088036117381e-05 0 0
705 0 0 0 0
706 0 0 0 0
707 0 0 0 0
708 0 0 0 0
709 3.527088036117381e-05 0 0 0
710 0 0 0 0
711 0 0 0 0


==> resources/tikz/data/wolfssl_ref.dat <==
0 0 0 0 0
1 0 0 0 0
2 0 0 0 0
3 0 0 0 0
4 0 0 0 0
5 0 0 0 0
6 0 0 0 0
7 0 0 0 0
8 0 0 0 0
9 0 0 0 0
10 0 0 0 0
11 0 0 0 0
12 0 0 0 0
13 0 0 0 0
14 0 0 0 0
15 0 0 0 0
16 0 0 0 0
17 0 0 0 0
18 0 0 0 0
19 0 0 0 0
20 0 0 0 0
21 0 0 0 0
22 0 0 0 0
23 0 0 0 0
24 0 0 0 0
25 0 0 0 0
26 0 0 0 0
27 0 0 0 0
28 0 0 0 0
29 0 0 0 0
30 0 0 0 0
31 0 0 0 0
32 0 0 0 0
33 0 0 0 0
34 0 0 0 0
35 0 0 0 0
36 0 0 0 0
37 0 0 0 0
38 0 0 0 0
39 0 0 0 0
40 0 0 0 0
41 0 0 0 0
42 0 0 0 0
43 0 0 0 0
44 0 0 0 0
45 0 0 0 0
46 0 0 0 0
47 0 0 0 0
48 0 0 0 0
49 0 0 0 0
50 0 0 0 0
51 0 0 0 0
52 0 0 0 0
53 0 0 0 0
54 0 0 0 0
55 0 0 0 0
56 0 0 0 0
57 0 0 0 0
58 0 0 0 0
59 0 0 0 0
60 0 0 0 0
61 0 0 0 0
62 0 0 0 0
63 0 0 0 0
64 0 0 0 0
65 0 0 0 0
66 0 0 0 0
67 0 0 0 0
68 0 0 0 0
69 0 0 0 0
70 0 0 0 0
71 0 0 0 0
72 0 0 0 0
73 0 0 0 0
74 0 0 0 0
75 0 0 0 0
76 0 0 0 0
77 0 0 0 0
78 0 0 0 0
79 0 0 0 0
80 0 0 0 0
81 0 0 0 0
82 0 0 0 0
83 0 0 0 0
84 0 0 0 0
85 0 0 0 0
86 0 0 0 0
87 0 0 0 0
88 0 0 0 0
89 0 0 0 0
90 0 0 0 0
91 0 0 0 0
92 0 0 0 0
93 0 0 0 0
94 0 0 0 0
95 0 0 0 0
96 0 0 0 0
97 0 0 0 0
98 0 0 0 0
99 0 0 0 0
100 0 0 0 0
101 0 0 0 0
102 0 0 0 0
103 0 0 0 0
104 0 0 0 0
105 0 0 0 0
106 0 0 0 0
107 0 0 0 0
108 0 0 0 0
109 0 0 0 0
110 0 0 0 0
111 0 0 0 0
112 0 0 0 0
113 0 0 0 0
114 0 0 0 0
115 0 0 0 0
116 0 0 0 0
117 0 0 0 0
118 0 0 0 0
119 0 0 0 0
120 0 0 0 0
121 0 0 0 0
122 0 0 0 0
123 0 0 0 0
124 0 0 0 0
125 0 0 0 0
126 0 0 0 0
127 0 0 0 0
128 0 0 0 0
129 0 0 0 0
130 0 0 0 0
131 0 0 0 0
132 0 0 0 0
133 0 0 0 0
134 0 0 0 0
135 0 0 0 0
136 0 0 0 0
137 0 0 0 0
138 0 0 0 0
139 0 0 0 0
140 0 0 0 0
141 0 0 0 0
142 0 0 0 0
143 0 0 0 0
144 0 0 0 0
145 0 0 0 0
146 0 0 0 0
147 0 0 0 0
148 0 0 0 0
149 0 0 0 0
150 0 0 0 0
151 0 0 0 0
152 0 0 0 0
153 0 0 0 0
154 0 0 0 0
155 0 0 0 0
156 0 0 0 0
157 0 0 0 0
158 0 0 0 0
159 0 0 0 0
160 0 0 0 0
161 0 0 0 0
162 0 0 0 0
163 0 0 0 0
164 0 0 0 0
165 0 0 0 0
166 0 0 0 0
167 0 0 0 0
168 0 0 0 0
169 0 0 0 0
170 0 0 0 0
171 0 0 0 0
172 0 0 0 0
173 0 0 0 0
174 0 0 0 0
175 0 0 0 0
176 0 0 0 0
177 0 0 0 0
178 0 0 0 0
179 0.0008066684592632429 0.0006274088016491889 8.962982880702697e-05 0.0017925965761405396
180 0.0022407457201756745 0.004391861611544322 0.0018822264049475664 0.004840010755579457
181 0.002868154521824863 0.006094828358877835 0.0017029667473335126 0.005825938872456754
182 0.005377789728421619 0.008962982880702698 0.0049296405843864835 0.009411132024737832
183 0.007349645962176212 0.013892623465089182 0.006991126646948105 0.01425114278031729
184 0.008425203907860536 0.0225867168593708 0.010755579456843238 0.02348301514744107
185 0.028860804875862688 0.03244599802814377 0.02608228018284485 0.033790445460249174
186 0.04024379313435511 0.0418571300528816 0.03647934032445998 0.04140898090884646
187 0.046786770637268084 0.045352693376355654 0.045352693376355654 0.04257416868333781
188 0.05736309043649727 0.04893788652863673 0.0544949359146724 0.05171641122165457
189 0.06005198530070808 0.057990499238146455 0.0681186698933405 0.05574975351797078
190 0.06551940485793672 0.07179349287442861 0.06560903468674374 0.06820829972214754
191 0.07726091243165725 0.07188312270323563 0.07493053688267455 0.0790535090077978
192 0.08487944788025455 0.07098682441516536 0.0877476024020794 0.06381643811060321
193 0.07968091780944699 0.056466792148426995 0.08317648113292103 0.06148606256162051
194 0.08165277404320158 0.05521197454512862 0.0827283319888859 0.055301604373935644
195 0.06892533835260374 0.060679394102357266 0.06202384153446267 0.062113471363269696
196 0.05368826745540916 0.0714349735592005 0.05108900242000538 0.06184458187684862
197 0.046069732006811866 0.057990499238146455 0.044994174061127545 0.05709420095007618
198 0.037106749126109166 0.046159361835618896 0.04562158286277673 0.04822084789818051
199 0.03612082100923187 0.03495563323474052 0.033790445460249174 0.0371963789549162
200 0.02608228018284485 0.03020525230796809 0.027068208299722146 0.030743031280810254
201 0.0192704131935108 0.024468943264318366 0.02142152908487945 0.02464820292193242
202 0.014878551581966479 0.015237070897194586 0.015505960383615668 0.017657076274984314
203 0.010307430312808102 0.008335574079053509 0.009052612709509725 0.008783723223088643
204 0.007080756475755131 0.0066326073317199965 0.007977054763825401 0.004660751097965403
205 0.003943712467509187 0.004033342296316214 0.0026888948642108095 0.0027785246930178364
206 0.0030474141794389173 0.004122972125123241 0.0025992650354037822 0.004840010755579457
207 0.0018822264049475664 0.004302231782737295 0.0025992650354037822 0.004122972125123241
208 0.0014340772609124316 0.0034955633234740524 0.0014340772609124316 0.004212601953930268
209 0.0008066684592632429 0.0022407457201756745 0.0021511158913686476 0.0026888948642108095
210 0.0008962982880702698 0.0014340772609124316 0.0006274088016491889 0.0011651877744913506
211 0.0010755579456843238 0.0007170386304562158 0.0008066684592632429 0.0009859281168772968
212 0.0005377789728421619 0.0008962982880702698 0.0009859281168772968 0.0006274088016491889
213 0.0008066684592632429 0.0007170386304562158 0.0004481491440351349 0.0005377789728421619
214 8.962982880702697e-05 0.0008066684592632429 0.0005377789728421619 0.0006274088016491889
215 0.0005377789728421619 0.00017925965761405395 0.00026888948642108095 0.00026888948642108095
216 0.0003585193152281079 0.0004481491440351349 0.00026888948642108095 0.00017925965761405395
217 0.00017925965761405395 8.962982880702697e-05 0.0003585193152281079 8.962982880702697e-05
218 0.00026888948642108095 0.00026888948642108095 0 8.962982880702697e-05
219 0.0004481491440351349 8.962982880702697e-05 0.0003585193152281079 8.962982880702697e-05
220 0.00026888948642108095 0.00017925965761405395 0.00017925965761405395 8.962982880702697e-05
221 8.962982880702697e-05 0 0 8.962982880702697e-05
222 0 8.962982880702697e-05 0 0
223 8.962982880702697e-05 0 0.00017925965761405395 0.00017925965761405395
224 8.962982880702697e-05 0 8.962982880702697e-05 0.00017925965761405395
225 0 0.00026888948642108095 8.962982880702697e-05 8.962982880702697e-05
226 0 0 0 0
227 0.00017925965761405395 8.962982880702697e-05 8.962982880702697e-05 0.00017925965761405395
228 0 8.962982880702697e-05 8.962982880702697e-05 0
229 0 0 8.962982880702697e-05 0.00017925965761405395
230 8.962982880702697e-05 0 0.00017925965761405395 0
231 0 0 0 0
232 0 0 8.962982880702697e-05 0
233 8.962982880702697e-05 0.00017925965761405395 0 0
234 0 0 0 8.962982880702697e-05
235 0 0 0 0.00017925965761405395
236 0 0 0 8.962982880702697e-05
237 8.962982880702697e-05 0 8.962982880702697e-05 8.962982880702697e-05
238 0 0 0 0
239 8.962982880702697e-05 0 0 0.00017925965761405395
240 0 8.962982880702697e-05 0 0
241 0 8.962982880702697e-05 0 0
242 0 0.00017925965761405395 0 8.962982880702697e-05
243 8.962982880702697e-05 0 0 0
244 0 0 8.962982880702697e-05 0
245 8.962982880702697e-05 0 0 0
246 0 0 8.962982880702697e-05 0
247 0 0 0 0
248 0 0 0 8.962982880702697e-05
249 0 8.962982880702697e-05 0 0
250 8.962982880702697e-05 0 0 8.962982880702697e-05
251 0 0 0 8.962982880702697e-05
252 8.962982880702697e-05 8.962982880702697e-05 0 0
253 0 0 0 0
254 8.962982880702697e-05 0 0 0
255 0 8.962982880702697e-05 0 8.962982880702697e-05
256 0 0.00017925965761405395 0 8.962982880702697e-05
257 0 0 0 0
258 8.962982880702697e-05 8.962982880702697e-05 8.962982880702697e-05 0
259 0 8.962982880702697e-05 8.962982880702697e-05 0
260 0 0 0 8.962982880702697e-05
261 0.00026888948642108095 0 8.962982880702697e-05 0
262 0.00017925965761405395 8.962982880702697e-05 0 0
263 0 8.962982880702697e-05 0 8.962982880702697e-05
264 0 8.962982880702697e-05 0.00017925965761405395 0
265 8.962982880702697e-05 8.962982880702697e-05 0.00017925965761405395 0
266 0.00017925965761405395 0 0 0
267 8.962982880702697e-05 0 8.962982880702697e-05 8.962982880702697e-05
268 0.0004481491440351349 8.962982880702697e-05 8.962982880702697e-05 8.962982880702697e-05
269 0.00026888948642108095 8.962982880702697e-05 0.0005377789728421619 0
270 0.0007170386304562158 0 0.0005377789728421619 0
271 0.0008066684592632429 8.962982880702697e-05 0.0003585193152281079 0
272 0.0004481491440351349 8.962982880702697e-05 0.00017925965761405395 0
273 0.0005377789728421619 0 0.00017925965761405395 0
274 0.0004481491440351349 8.962982880702697e-05 0.00026888948642108095 0
275 0.0005377789728421619 0 0.00017925965761405395 0
276 0.0005377789728421619 8.962982880702697e-05 0.0007170386304562158 0
277 0.0005377789728421619 0 0.0008066684592632429 0
278 0.0005377789728421619 0 0.0010755579456843238 8.962982880702697e-05
279 0.0007170386304562158 0.00017925965761405395 0.0004481491440351349 0.00017925965761405395
280 0.0003585193152281079 0.00017925965761405395 0.00017925965761405395 0.00017925965761405395
281 0 0.0004481491440351349 0.00026888948642108095 8.962982880702697e-05
282 0.00017925965761405395 0.00017925965761405395 0.0004481491440351349 0.0007170386304562158
283 0.00026888948642108095 0.0005377789728421619 0.00026888948642108095 0.0007170386304562158
284 0.0005377789728421619 0.0008962982880702698 0.00026888948642108095 0.0011651877744913506
285 0.00026888948642108095 0.0009859281168772968 0.00017925965761405395 0.0006274088016491889
286 0.0004481491440351349 0.0005377789728421619 0.0006274088016491889 0.0010755579456843238

